Improving quantum dot based single-photon source with continuous measurements

We propose a technique to improve the probability of single-photon emission with an electrically pumped quantum dot in an optical microcavity, by continuously monitoring the energy state of the dot and using feedback to control when to stop pumping. The goal is to boost the probability of single-photon emission while bounding the probability of two or more photons. We model the system by a stochastic master equation that includes post-measurement operations. Ideally, feedback should be based on the entire continuous measurement record, but in practice, it may be difficult to do such processing in real-time. We show that even a simple threshold-based feedback scheme using measurements at a single time can improve performance over deterministic (open-loop) pumping. This technique is particularly useful for strong dot-cavity coupling with lower rates of pumping, as can be the case for electrical pumping. It is also numerically tractable since we can perform ensemble averaging with a single master equation rather than averaging over a large number of quantum trajectories.

==> det_evol_p0.dat <==
0.,1
0.1,0.9900498834160952
0.2,0.980198870645729
0.30000000000000004,0.970445974580012
0.4,0.9607902179242769
0.5,0.9512306331014667
0.6000000000000001,0.9417662621564292
0.7000000000000001,0.9323961566611088
0.8,0.9231193776206305
0.9,0.9139349953802678
1.,0.9048420895332917
1.1,0.8958397488296886
1.2000000000000002,0.8869270710857452
1.3,0.8781031630944922
1.4000000000000001,0.8693671405370001
1.5,0.8607181278945205
1.6,0.8521552583614656
1.7000000000000002,0.8436776737592212
1.8,0.8352845244507848
1.9000000000000001,0.8269749692562233
2.,0.818748175368942
2.1,0.8106033182727612
2.2,0.8025395816597904
2.3000000000000003,0.7945561573490955
2.4000000000000004,0.7866522452061522
2.5,0.7788270530630796
2.6,0.7710797966396445
2.7,0.7634096994650338
2.8000000000000003,0.7558159928003849
2.9000000000000004,0.7482979155620711
3.,0.7408547142457313
3.1,0.7334856428510415
3.2,0.7261899628072183
3.3000000000000003,0.7189669428992508
3.4000000000000004,0.7118158591948522
3.5,0.7047359949721254
3.6,0.6977266406479369
3.7,0.6907870937069918
3.8000000000000003,0.6839166586316033
3.9000000000000004,0.677114646832152
4.,0.6703803765782264
4.1000000000000005,0.6637131729304409
4.2,0.6571123676729219
4.3,0.6505772992464599
4.4,0.6441073126823179
4.5,0.637701759536691
4.6000000000000005,0.6313599978258122
4.7,0.6250813919616985
4.800000000000001,0.6188653126885282
4.9,0.6127111370196473
5.,0.6066182481751975
5.1000000000000005,0.6005860355203597
5.2,0.5946138945042065
5.300000000000001,0.5887012265991608
5.4,0.5828474392410509
5.5,0.5770519457697589
5.6000000000000005,0.5713141653704573
5.7,0.5656335230154242
5.800000000000001,0.5600094494064385
5.9,0.5544413809177406
6.,0.5489287595395628
6.1000000000000005,0.5434710328222148
6.2,0.5380676538207265
6.300000000000001,0.5327180810400374
6.4,0.5274217783807303
6.5,0.5221782150853033
6.6000000000000005,0.5169868656849737
6.7,0.5118472099470104
6.800000000000001,0.5067587328225892
6.9,0.5017209243951644
7.,0.49673327982935395
7.1000000000000005,0.49179529932033206
7.2,0.48690648804372344
7.300000000000001,0.4820663561059959
7.4,0.4772744184953457
7.5,0.4725301950330701
7.6000000000000005,0.46783321032542424
7.7,0.4631829937159554
7.800000000000001,0.4585790792383115
7.9,0.45402100556951835
8.,0.449508315983722
8.1,0.44504055830639005
8.200000000000001,0.44061728486896906
8.3,0.43623805246399283
8.4,0.4319024223006367
8.5,0.42760995996071444
8.6,0.42336023535511225
8.700000000000001,0.41915282268065673
8.8,0.41498730037741166
8.9,0.4108632510863998
9.,0.40678026160774533
9.1,0.40273792285923266
9.200000000000001,0.3987358298352777
9.3,0.39477358156630804
9.4,0.39085078107854637
9.5,0.386967035354195
9.600000000000001,0.383121955292017
9.700000000000001,0.3793151556683085
9.8,0.37554625509826073
9.9,0.3718148759977061
10.,0.36812064454524546
10.100000000000001,0.3644631906447525
10.200000000000001,0.36084214788825114
10.3,0.3572571535191626
10.4,0.35370784839591934
10.5,0.35019387695593995
10.600000000000001,0.34671488717996407
10.700000000000001,0.3432705305567415
10.8,0.33986046204807396
10.9,0.3364843400542043
11.,0.3331418263795507
11.100000000000001,0.32983258619878214
11.200000000000001,0.32655628802323194
11.3,0.32331260366764575
11.4,0.32010120821726057
11.5,0.3169217799952122
11.600000000000001,0.3137740005302669
11.700000000000001,0.31065755452487487
11.8,0.30757212982354154
11.9,0.3045174173815146
12.,0.30149311123378236
12.100000000000001,0.29849890846438154
12.200000000000001,0.2955345091760103
12.3,0.29259961645994476
12.4,0.28969393636625396
12.5,0.28681717787431327
12.600000000000001,0.28396905286361035
12.700000000000001,0.28114927608484247
12.8,0.27835756513130167
12.9,0.2755936404105455
13.,0.27285722511634897
13.100000000000001,0.2701480452009374
13.200000000000001,0.2674658293474948
13.3,0.26481030894294666
13.4,0.26218121805101424
13.5,0.25957829338553656
13.600000000000001,0.2570012742840592
13.700000000000001,0.2544499026816857
13.8,0.2519239230851892
13.9,0.24942308254738327
14.,0.24694713064174686
14.100000000000001,0.2444958194373029
14.200000000000001,0.2420689034737468
14.3,0.2396661397368232
14.4,0.23728728763394794
14.5,0.23493210897007258
14.600000000000001,0.23260036792379024
14.700000000000001,0.230291831023679
14.8,0.22800626712488117
14.9,0.22574344738591595
15.,0.2235031452457233
15.100000000000001,0.22128513640093642
15.200000000000001,0.21908919878338096
15.3,0.21691511253779813
15.4,0.21476265999979033
15.5,0.21263162567398594
15.600000000000001,0.21052179621242226
15.700000000000001,0.2084329603931437
15.8,0.20636490909901326
15.9,0.20431743529673496
16.,0.2022903340160859
16.1,0.20028340232935468
16.2,0.19829643933098512
16.3,0.1963292461174229
16.400000000000002,0.19438162576716259
16.5,0.1924533833209943
16.6,0.19054432576244637
16.7,0.18865426199842358
16.8,0.18678300284003813
16.900000000000002,0.18493036098363166
17.,0.18309615099198637
17.1,0.18128018927572345
17.2,0.17948229407488703
17.3,0.17770228544071137
17.400000000000002,0.1759399852175702
17.5,0.17419521702510532
17.6,0.17246780624053415
17.7,0.17075757998113303
17.8,0.16906436708689507
17.900000000000002,0.16738799810336122
18.,0.16572830526462232
18.1,0.16408512247649032
18.2,0.1624582852998375
18.3,0.16084763093410176
18.400000000000002,0.15925299820095604
18.5,0.15767422752814075
18.6,0.15611116093345737
18.7,0.15456364200892125
18.8,0.15303151590507272
18.900000000000002,0.15151462931544446
19.,0.15001283046118347
19.1,0.1485259690758267
19.200000000000003,0.14705389639022814
19.3,0.14559646511763608
19.400000000000002,0.14415352943891935
19.5,0.14272494498794064
19.6,0.14131056883707568
19.700000000000003,0.13991025948287666
19.8,0.13852387683187856
19.900000000000002,0.13715128218654712
20.,0.13579233823136663
20.1,0.13444690901906645
20.200000000000003,0.13311485995698483
20.3,0.13179605779356862
20.400000000000002,0.13049037060500776
20.5,0.1291976677820025
20.6,0.12791782001666288
20.700000000000003,0.1266506992895388
20.8,0.125396178856779
20.900000000000002,0.12415413323741867
21.,0.12292443820079287
21.1,0.12170697075407629
21.200000000000003,0.12050160912994656
21.3,0.1193082327743709
21.400000000000002,0.11812672233451431
21.5,0.11695695964676825
21.6,0.11579882772489884
21.700000000000003,0.11465221074831296
21.8,0.11351699405044147
21.900000000000002,0.11239306410723801
22.,0.11128030852579271
22.1,0.11017861603305912
22.200000000000003,0.1090878764646937
22.3,0.10800798075400639
22.400000000000002,0.10693882092102137
22.5,0.10588029006164693
22.6,0.10483228233695309
22.700000000000003,0.10379469296255633
22.8,0.10276741819810989
22.900000000000002,0.10175035533689895
23.,0.10074340269553951
23.1,0.0997464596037799
23.200000000000003,0.09875942639440394
23.3,0.09778220439323479
23.400000000000002,0.0968146959092383
23.5,0.09585680422472517
23.6,0.09490843358565061
23.700000000000003,0.09396948919201079
23.8,0.09303987718833492
23.900000000000002,0.09211950465427222
24.,0.09120827959527249
24.1,0.09030611093335986
24.200000000000003,0.0894129084979982
24.3,0.08852858301704777
24.400000000000002,0.08765304610781201
24.5,0.0867862102681733
24.6,0.08592798886781748
24.700000000000003,0.08507829613954548
24.8,0.08423704717067176
24.900000000000002,0.08340415789450834
25.,0.08257954508193381
25.1,0.08176312633304633
25.200000000000003,0.08095482006889979
25.3,0.08015454552332238
25.400000000000002,0.07936222273481677
25.5,0.0785777725385408
25.6,0.07780111655836829
25.700000000000003,0.07703217719902893
25.8,0.07627087763832652
25.900000000000002,0.07551714181943471
26.,0.0747708944432696
26.1,0.07403206096093833
26.200000000000003,0.07330056756626284
26.3,0.07257634118837836
26.400000000000002,0.07185930948440547
26.5,0.07114940083219526
26.6,0.07044654432314688
26.700000000000003,0.06975066975509649
26.8,0.0690617076252773
26.900000000000002,0.06837958912334957
27.,0.06770424612450025
27.1,0.0670356111826113
27.200000000000003,0.06637361752349612
27.3,0.06571819903820335
27.400000000000002,0.06506929027638751
27.5,0.06442682643974562
27.6,0.06379074337551931
27.700000000000003,0.06316097757006156
27.8,0.06253746614246773
27.900000000000002,0.06192014683826992
28.,0.061308958023194325
28.1,0.06070383867698063
28.200000000000003,0.06010472838726315
28.3,0.05951156734351293
28.400000000000002,0.05892429633104013
28.5,0.058342856725056305
28.6,0.057767190484795776
28.700000000000003,0.05719724014769563
28.8,0.05663294882363377
28.900000000000002,0.05607426018922425
29.,0.055521118482169646
29.1,0.05497346849566961
29.200000000000003,0.05443125557288515
29.3,0.053894425601458074
29.400000000000002,0.053362925008085184
29.5,0.05283670075314632
29.6,0.05231570032538618
29.700000000000003,0.05179987173664899
29.8,0.05128916351666569
29.900000000000002,0.05078352470789309
30.,0.05028290486040445
30.1,0.04978725402683103
30.200000000000003,0.049296522757353925
30.3,0.04881066209474596
30.400000000000002,0.04832962356946295
30.5,0.04785335919478385
30.6,0.047381821461999346
30.700000000000003,0.04691496333564847
30.8,0.0464527382488026
30.900000000000002,0.045995100098396496
31.,0.045542003240605915
31.1,0.045093402486271195
31.200000000000003,0.04464925309636655
31.3,0.044209510777514456
31.400000000000002,0.043774131677544806
31.5,0.04334307238109819
31.6,0.04291628990527322
31.700000000000003,0.042493741695316965
31.8,0.04207538562035862
31.900000000000002,0.041661179969185405
32.,0.04125108344606083
32.1,0.04084505516658444
32.2,0.04044305465359296
32.300000000000004,0.040045041833102174
32.4,0.039650977030289344
32.5,0.039260820965515635
32.6,0.03887453475038813
32.7,0.038492079883861205
32.800000000000004,0.03811341824837669
32.9,0.03773851210604245
33.,0.03736732409484916
33.1,0.03699981722492471
33.2,0.03663595487482597
33.300000000000004,0.03627570078786751
33.4,0.035919019068486886
33.5,0.03556587417864618
33.6,0.0352162309342694
33.7,0.03487005450171537
33.800000000000004,0.03452731039428579
33.9,0.03418796446876806
34.,0.033851982922012636
34.1,0.03351933228754442
34.2,0.033189979432207924
34.300000000000004,0.03286389155284597
34.4,0.032541036173011365
34.5,0.03222138113971139
34.6,0.03190489462018481
34.7,0.03159154509871088
34.800000000000004,0.03128130137345023
34.9,0.030974132553317216
35.,0.030670008054883496
35.1,0.030368897599312324
35.2,0.030070771209323558
35.300000000000004,0.02977559920618883
35.4,0.02948335220675666
35.5,0.029194001120507268
35.6,0.02890751714663668
35.7,0.02862387177116993
35.800000000000004,0.028343036764103036
35.9,0.028064984176573434
36.,0.027789686338058634
36.1,0.027517115853602784
36.2,0.02724724560107087
36.300000000000004,0.02698004872843031
36.4,0.02671549865105959
36.5,0.02645356904908378
36.6,0.02619423386473656
36.7,0.025937467299748548
36.800000000000004,0.025683243812761672
36.9,0.025431538116769285
37.,0.025182325176581827
37.1,0.024935580206317712
37.2,0.024691278666919225
37.300000000000004,0.024449396263693187
37.4,0.024209908943876157
37.5,0.023972792894223816
37.6,0.023738024538624468
37.7,0.023505580535736276
37.800000000000004,0.02327543777664805
37.9,0.023047573382563354
38.,0.02282196470250769
38.1,0.02259858931105854
38.2,0.022377425006098024
38.300000000000004,0.022158449806587956
38.400000000000006,0.021941641950367054
38.5,0.021726979891970154
38.6,0.02151444230046911
38.7,0.02130400805733522
38.800000000000004,0.02109565625432297
38.900000000000006,0.020889366191374877
39.,0.02068511737454717
39.1,0.020482889513956187
39.2,0.020282662521745206
39.300000000000004,0.020084416510071566
39.400000000000006,0.019888131789113837
39.5,0.019693788865098844
39.6,0.019501368438348352
39.7,0.01931085140134523
39.800000000000004,0.01912221883681889
39.900000000000006,0.01893545201584979
40.,0.018750532395992812
40.1,0.018567441619419423
40.2,0.018386161511078216
40.300000000000004,0.01820667407687393
40.400000000000006,0.018028961501864504
40.5,0.01785300614847616
40.6,0.017678790554736246
40.7,0.017506297432523715
40.800000000000004,0.017335509665836996
40.900000000000006,0.01716641030907919
41.,0.016998982585360294
41.1,0.0168332098848164
41.2,0.01666907576294557
41.300000000000004,0.016506563938960397
41.400000000000006,0.01634565829415689
41.5,0.01618634287029965
41.6,0.01602860186802318
41.7,0.015872419645249037
41.800000000000004,0.01571778071561884
41.900000000000006,0.01556466974694286
42.,0.015413071559664072
42.1,0.015262971125337513
42.2,0.015114353565124802
42.300000000000004,0.014967204148303647
42.400000000000006,0.014821508290792236
42.5,0.014677251553688294
42.6,0.014534419641822735
42.7,0.014392998402327698
42.800000000000004,0.014252973823218879
42.900000000000006,0.014114332031991975
43.,0.013977059294233115
43.1,0.013841142012243148
43.2,0.013706566723675637
43.300000000000004,0.013573320100188418
43.400000000000006,0.013441388946108612
43.5,0.013310760197110933
43.6,0.013181420918909153
43.7,0.013053358305960633
43.800000000000004,0.012926559680183754
43.900000000000006,0.012801012489688119
44.,0.01267670430751742
44.1,0.012553622830404834
44.2,0.012431755877540815
44.300000000000004,0.01231109138935317
44.400000000000006,0.012191617426299282
44.5,0.0120733221676704
44.6,0.011956193910407788
44.7,0.01184022106793074
44.800000000000004,0.011725392168976221
44.900000000000006,0.01161169585645009
45.,0.011499120886289778
45.1,0.011387656126338293
45.2,0.011277290555229438
45.300000000000004,0.01116801326128415
45.400000000000006,0.011059813441417838
45.5,0.010952680400058597
45.6,0.010846603548076213
45.7,0.010741572401721836
45.800000000000004,0.01063757658157823
45.900000000000006,0.010534605811520461
46.,0.010432649917686963
46.1,0.010331698827460854
46.2,0.01023174256846139
46.300000000000004,0.010132771267545481
46.400000000000006,0.010034775149819165
46.5,0.009937744537658917
46.6,0.00984166984974271
46.7,0.009746541600090742
46.800000000000004,0.009652350397115721
46.900000000000006,0.00955908694268261
47.,0.009466742031177743
47.1,0.009375306548587212
47.2,0.009284771471584453
47.300000000000004,0.009195127866626898
47.400000000000006,0.00910636688906166
47.5,0.009018479782240109
47.6,0.008931457876641277
47.7,0.008845292589004001
47.800000000000004,0.0087599754214677
47.900000000000006,0.00867549796072174
48.,0.008591851877163253
48.1,0.008509028924063355
48.2,0.008427020936741676
48.300000000000004,0.008345819831749113
48.400000000000006,0.008265417606058726
48.5,0.008185806336264697
48.6,0.00810697817778927
48.7,0.008028925364097599
48.800000000000004,0.007951640205920412
48.900000000000006,0.007875115090484431
49.,0.007799342480750443
49.1,0.007724314914658988
49.2,0.007650025004383544
49.300000000000004,0.007576465435591158
49.400000000000006,0.0075036289667104504
49.5,0.007431508428206911
49.6,0.007360096721865407
49.7,0.007289386820079861
49.800000000000004,0.007219371765149983
49.900000000000006,0.007150044668585028
50.,0.007081398710414488
50.1,0.007013427138505639
50.2,0.0069461232678879135
50.300000000000004,0.006879480480083975
50.400000000000006,0.0068134922224474875
50.5,0.0067481520075074655
50.6,0.006683453412319159
50.7,0.006619390077821411
50.800000000000004,0.006555955708200416
50.900000000000006,0.0064931440702598224
51.,0.006430948992797107
51.1,0.006369364365986159
51.2,0.006308384140766028
51.300000000000004,0.006248002328235758
51.400000000000006,0.0061882129990552415
51.5,0.006129010282852061
51.6,0.0060703883676342255
51.7,0.006012341499208767
51.800000000000004,0.005954863980606132
51.900000000000006,0.005897950171510298
52.,0.0058415944876945795
52.1,0.00578579140046305
52.2,0.0057305354360975315
52.300000000000004,0.005675821175310092
52.400000000000006,0.005621643252701003
52.5,0.005567996356222094
52.6,0.005514875226645455
52.7,0.005462274657037429
52.800000000000004,0.005410189492237858
52.900000000000006,0.005358614628344504
53.,0.0053075450122026125
53.1,0.005256975640899562
53.2,0.005206901561264554
53.300000000000004,0.005157317869373274
53.400000000000006,0.005108219710057506
53.5,0.00505960227641962
53.6,0.005011460809351897
53.7,0.004963790597060654
53.800000000000004,0.004916586974595101
53.900000000000006,0.004869845323380897
54.,0.004823561070758347
54.1,0.004777729689525211
54.2,0.004732346697484058
54.300000000000004,0.004687407656994136
54.400000000000006,0.004642908174527709
54.5,0.004598843900230803
54.6,0.004555210527488341
54.7,0.004512003792493605
54.800000000000004,0.004469219473821994
54.900000000000006,0.0044268533920090135
55.,0.00438490140913249
55.1,0.004343359428398934
55.2,0.004302223393734023
55.300000000000004,0.0042614892893771805
55.400000000000006,0.004221153139480174
55.5,0.004181211007709731
55.6,0.004141658996854095
55.7,0.004102493248433524
55.800000000000004,0.004063709942314645
55.900000000000006,0.004025305296328675
56.,0.0039872755658934235
56.1,0.003949617043639079
56.2,0.003912326059037717
56.300000000000004,0.0038753989780364955
56.400000000000006,0.003838832202694507
56.5,0.003802622170823254
56.6,0.0037667653556306985
56.7,0.0037312582653688665
56.800000000000004,0.0036960974429849545
56.900000000000006,0.0036612794657759178
57.,0.0036268009450464993
57.1,0.003592658525770662
57.2,0.0035588488862564006
57.300000000000004,0.003525368737813887
57.400000000000006,0.0034922148244269226
57.5,0.00345938392242767
57.6,0.003426872840174617
57.7,0.003394678417733754
57.800000000000004,0.003362797526562926
57.900000000000006,0.0033312270691993285
58.,0.003299963978950121
58.1,0.0032690052195861173
58.2,0.0032383477850385315
58.300000000000004,0.0032079886990987426
58.400000000000006,0.0031779250151210505
58.5,0.003148153815728396
58.6,0.0031186722125210106
58.7,0.003089477345787966
58.800000000000004,0.003060566384221604
58.900000000000006,0.0030319365246348046
59.,0.003003584991681076
59.1,0.0029755090375774276
59.2,0.0029477059418300112
59.300000000000004,0.002920173010962488
59.400000000000006,0.0028929075782471083
59.5,0.0028659070034384626
59.6,0.002839168672509893
59.7,0.002812689997392526
59.800000000000004,0.002786468415716905
59.900000000000006,0.0027605013905572
60.,0.0027347864101779614
60.1,0.0027093209877833975
60.2,0.0026841026612691543
60.300000000000004,0.002659128992976561
60.400000000000006,0.002634397569449329
60.5,0.0026099060011926718
60.6,0.0025856519224348273
60.7,0.0025616329908909503
60.800000000000004,0.0025378468875293637
60.900000000000006,0.002514291316340135
61.,0.002490964004105958
61.1,0.0024678627001753157
61.2,0.002444985176237908
61.300000000000004,0.0024223292261023105
61.400000000000006,0.002399892665475849
61.5,0.002377673331746674
61.6,0.0023556690837679933
61.7,0.002333877801644468
61.800000000000004,0.0023122973865207243
61.900000000000006,0.002290925760371981
62.,0.0022697608657967568
62.1,0.0022488006658116424
62.2,0.0022280431436481236
62.300000000000004,0.002207486302551422
62.400000000000006,0.002187128165581339
62.5,0.002166966775415088
62.6,0.0021470001941520894
62.7,0.0021272265031207064
62.800000000000004,0.0021076438026869106
62.900000000000006,0.0020882502120648495
63.,0.0020690438691293067
63.1,0.002050022930230022
63.2,0.0020311855700078664
63.300000000000004,0.002012529981212852
63.400000000000006,0.0019940543745239434
63.5,0.001975756978370672
63.6,0.001957636038756529
63.7,0.0019396898190841094
63.800000000000004,0.0019219165999820053
63.900000000000006,0.00190431467913342
64.,0.0018868823711064877
64.10000000000001,0.0018696180071862878
64.2,0.0018525199352085286
64.3,0.0018355865193948886
64.4,0.0018188161401899992
64.5,0.0018022071941000484
64.60000000000001,0.001785758093532995
64.7,0.0017694672666403724
64.8,0.001753333157160668
64.9,0.0017373542242642653
65.,0.0017215289423999252
65.10000000000001,0.0017058558011428025
65.2,0.0016903333050439704
65.3,0.0016749599734814482
65.4,0.0016597343405127109
65.5,0.001644654954728666
65.60000000000001,0.0016297203791090895
65.7,0.001614929190879496
65.8,0.0016002799813694382
65.9,0.0015857713558722168
66.,0.0015714019335059872
66.10000000000001,0.0015571703470762495
66.2,0.0015430752429397088
66.3,0.001529115280869489
66.4,0.0015152891339216944
66.5,0.0015015954883032929
66.60000000000001,0.0014880330432413208
66.7,0.0014746005108533878
66.8,0.0014612966160194721
66.9,0.0014481200962549931
67.,0.0014350697015851456
67.10000000000001,0.001422144194420489
67.2,0.0014093423494337723
67.3,0.001396662953437989
67.4,0.0013841048052656432
67.5,0.0013716667156492206
67.60000000000001,0.0013593475071028483
67.7,0.0013471460138051337
67.8,0.0013350610814831711
67.9,0.0013230915672977012
68.,0.001311236339729417
68.10000000000001,0.0012994942784663986
68.2,0.0012878642742926733
68.3,0.0012763452289778808
68.4,0.0012649360551680406
68.5,0.0012536356762774053
68.60000000000001,0.0012424430263813923
68.7,0.0012313570501105802
68.8,0.001220376702545762
68.9,0.0012095009491140433
69.,0.0011987287654859728
69.10000000000001,0.001188059137473702
69.2,0.0011774910609301538
69.3,0.0011670235416491987
69.4,0.0011566555952668232
69.5,0.0011463862471632834
69.60000000000001,0.0011362145323662325
69.7,0.0011261394954548121
69.8,0.0011161601904647006
69.9,0.001106275680794105
70.,0.00109648503911069
70.10000000000001,0.0010867873472594324
70.2,0.0010771816961713955
70.3,0.0010676671857734097
70.4,0.0010582429248986523
70.5,0.0010489080311981206
70.60000000000001,0.0010396616310529823
70.7,0.0010305028594878012
70.8,0.0010214308600846277
70.9,0.0010124447848979415
71.,0.0010035437943704437
71.10000000000001,0.000994727057249688
71.2,0.0009859937505055383
71.3,0.0009773430592484522
71.4,0.0009687741766485765
71.5,0.0009602863038556472
71.60000000000001,0.0009518786499196888
71.7,0.0009435504317125016
71.8,0.000935300873849932
71.9,0.0009271292086149158
72.,0.0009190346758812878
72.10000000000001,0.0009110165230383502
72.2,0.0009030740049161926
72.3,0.0008952063837117536
72.4,0.0008874129289156211
72.5,0.0008796929172395587
72.60000000000001,0.0008720456325447554
72.7,0.0008644703657707898
72.8,0.0008569664148653
72.9,0.0008495330847143548
73.,0.0008421696870735175
73.10000000000001,0.0008348755404995971
73.2,0.0008276499702830773
73.3,0.0008204923083812191
73.4,0.0008134018933518295
73.5,0.000806378070287689
73.60000000000001,0.0007994201907516323
73.7,0.000792527612712275
73.8,0.0007856997004803805
73.9,0.0007789358246458598
74.,0.0007722353620153988
74.10000000000001,0.0007655976955507064
74.2,0.0007590222143073772
74.3,0.0007525083133743635
74.4,0.0007460553938140481
74.5,0.0007396628626029159
74.60000000000001,0.000733330132572814
74.7,0.0007270566223527978
74.8,0.000720841756311556
74.9,0.000714684964500407
75.,0.0007085856825968652
75.10000000000001,0.000702543351848767
75.2,0.0006965574190189546
75.3,0.0006906273363305083
75.4,0.0006847525614125262
75.5,0.0006789325572464416
75.60000000000001,0.0006731667921128767
75.7,0.0006674547395390231
75.8,0.0006617958782465476
75.9,0.0006561896921000167
76.,0.0006506356700558325
76.10000000000001,0.0006451333061116791
76.2,0.0006396820992564702
76.3,0.0006342815534207968
76.4,0.0006289311774278662
76.5,0.0006236304849449306
76.60000000000001,0.0006183789944351985
76.7,0.0006131762291102247
76.80000000000001,0.0006080217168827743
76.9,0.0006029149903201559
77.,0.0005978555865980187
77.10000000000001,0.0005928430474546105
77.2,0.0005878769191454889
77.30000000000001,0.0005829567523986858
77.4,0.000578082102370316
77.5,0.0005732525286006289
77.60000000000001,0.0005684675949704957
77.7,0.000563726869658333
77.80000000000001,0.000559029925097451
77.9,0.0005543763379338286
78.,0.0005497656889843088
78.10000000000001,0.0005451975631952085
78.2,0.0005406715496013425
78.30000000000001,0.0005361872412854517
78.4,0.0005317442353380393
78.5,0.0005273421328176031
78.60000000000001,0.0005229805387112656
78.7,0.0005186590618957948
78.80000000000001,0.0005143773150990134
78.9,0.0005101349148615917
79.,0.0005059314814992207
79.10000000000001,0.0005017666390651616
79.2,0.0004976400153131682
79.30000000000001,0.0004935512416607771
79.4,0.0004894999531529648
79.5,0.0004854857884261652
79.60000000000001,0.0004815083896726459
79.7,0.0004775674026052379
79.80000000000001,0.000473662476422417
79.9,0.0004697932637737324
80.,0.00046595942072557927
80.10000000000001,0.00046216060672731176
80.2,0.0004583964845776932
80.30000000000001,0.0004546667203916801
80.4,0.00045097098356753636
80.5,0.0004473089467542749
80.60000000000001,0.00044368028581942315
80.7,0.0004400846798171092
80.80000000000001,0.00043652181095646517
80.9,0.0004329913645703454
81.,0.0004294930290843551
81.10000000000001,0.00042602649598618797
81.2,0.000422591459795268
81.30000000000001,0.00041918761803269377
81.4,0.0004158146711914816
81.5,0.0004124723227071047
81.60000000000001,0.00040916027892832515
81.7,0.0004058782490883161
81.80000000000001,0.00040262594527607165
81.9,0.0003994030824081003
82.,0.0003962093782004006
82.10000000000001,0.00039304455314071536
82.2,0.0003899083304610617
82.30000000000001,0.00038680043611053416
82.4,0.0003837205987283789
82.5,0.0003806685496173351
82.60000000000001,0.0003776440227172417
82.7,0.00037464675457890675
82.80000000000001,0.00037167648433823655
82.9,0.00036873295369062195
83.,0.0003658159068655794
83.10000000000001,0.0003629250906016446
83.2,0.0003600602541215153
83.30000000000001,0.0003572211491074414
83.4,0.00035440752967686
83.5,0.0003516191523582726
83.60000000000001,0.0003488557760673622
83.7,0.00034611716208334794
83.80000000000001,0.0003434030740255746
83.9,0.00034071327783033543
84.,0.0003380475417279248
84.10000000000001,0.0003354056362199195
84.2,0.0003327873340566859
84.30000000000001,0.0003301924102151101
84.4,0.0003276206418765506
84.5,0.00032507180840500946
84.60000000000001,0.00032254569132552074
84.7,0.00032004207430275317
84.80000000000001,0.00031756074311982706
84.9,0.00031510148565734
85.,0.0003126640918726025
85.10000000000001,0.0003102483537790791
85.2,0.00030785406542603485
85.30000000000001,0.00030548102287838286
85.4,0.0003031290241967337
85.5,0.0003007978694176416
85.60000000000001,0.0002984873605340483
85.7,0.0002961973014759205
85.80000000000001,0.00029392749809108
85.9,0.00029167775812622494
86.,0.0002894478912081385
86.10000000000001,0.00028723770882508546
86.2,0.00028504702430839354
86.30000000000001,0.0002828756528142171
86.4,0.0002807234113054831
86.5,0.0002785901185340155
86.60000000000001,0.0002764755950228383
86.7,0.0002743796630486536
86.80000000000001,0.00027230214662449475
86.9,0.00027024287148255075
87.,0.00026820166505716237
87.10000000000001,0.00026617835646798685
87.2,0.00026417277650332986
87.30000000000001,0.00026218475760364306
87.4,0.0002602141338451861
87.5,0.0002582607409238503
87.60000000000001,0.0002563244161391436
87.7,0.00025440499837833466
87.80000000000001,0.00025250232810075424
87.9,0.0002506162473222526
88.,0.00024874659959981147
88.10000000000001,0.00024689323001630915
88.2,0.00024505598516543636
88.30000000000001,0.0002432347131367626
88.4,0.00024142926350095064
88.5,0.0002396394872951178
88.60000000000001,0.00023786523700834283
88.7,0.0002361063665673167
88.80000000000001,0.00023436273132213623
88.9,0.00023263418803223825
89.,0.00023092059485247413
89.10000000000001,0.00022922181131932235
89.2,0.00022753769833723812
89.30000000000001,0.00022586811816513848
89.4,0.00022421293440302178
89.5,0.00022257201197872024
89.60000000000001,0.00022094521713478363
89.7,0.0002193324174154936
89.80000000000001,0.0002177334816540071
89.9,0.00021614827995962717
90.,0.00021457668370520027
90.10000000000001,0.00021301856551463912
90.2,0.00021147379925056878
90.30000000000001,0.00020994226000209612
90.4,0.00020842382407270044
90.5,0.00020691836896824422
90.60000000000001,0.00020542577338510346
90.7,0.00020394591719841515
90.80000000000001,0.00020247868145044208
90.9,0.00020102394833905295
91.,0.00019958160120631683
91.10000000000001,0.00019815152452721103
91.2,0.00019673360389844103
91.30000000000001,0.00019532772602737127
91.4,0.0001939337787210661
91.5,0.0001925516508754395
91.60000000000001,0.00019118123246451236
91.7,0.0001898224145297766
91.80000000000001,0.00018847508916966494
91.9,0.0001871391495291247
92.,0.00018581448978929606
92.10000000000001,0.00018450100515729186
92.2,0.00018319859185607942
92.30000000000001,0.00018190714711446263
92.4,0.00018062656915716346
92.5,0.000179356757195002
92.60000000000001,0.00017809761141517386
92.7,0.0001768490329716243
92.80000000000001,0.00017561092397551771
92.9,0.00017438318748580177
93.,0.00017316572749986517
93.10000000000001,0.0001719584489442883
93.2,0.00017076125766568535
93.30000000000001,0.0001695740604216378
93.4,0.00016839676487171744
93.5,0.00016722927956859852
93.60000000000001,0.00016607151394925862
93.7,0.00016492337832626615
93.80000000000001,0.00016378478387915475
93.9,0.000162655642645883
94.,0.00016153586751437932
94.10000000000001,0.0001604253722141701
94.2,0.00015932407130809167
94.30000000000001,0.0001582318801840837
94.4,0.00015714871504706477
94.5,0.00015607449291088797
94.60000000000001,0.00015500913159037673
94.7,0.00015395254969343926
94.80000000000001,0.00015290466661326173
94.9,0.00015186540252057836
95.,0.00015083467835601852
95.10000000000001,0.00014981241582252968
95.2,0.00014879853737787544
95.30000000000001,0.00014779296622720816
95.4,0.00014679562631571502
95.5,0.00014580644232133706
95.60000000000001,0.00014482533964756076
95.7,0.00014385224441628068
95.80000000000001,0.0001428870834607331
95.9,0.0001419297843184998
96.,0.00014098027522458091
96.10000000000001,0.00014003848510453685
96.2,0.00013910434356769816
96.30000000000001,0.00013817778090044244
96.4,0.00013725872805953824
96.5,0.00013634711666555475
96.60000000000001,0.00013544287899633692
96.7,0.00013454594798054532
96.80000000000001,0.00013365625719125994
96.9,0.0001327737408396475
97.,0.00013189833376869148
97.10000000000001,0.00013102997144698417
97.2,0.0001301685899625807
97.30000000000001,0.00012931412601691349
97.4,0.0001284665169187673
97.5,0.00012762570057831406
97.60000000000001,0.00012679161550120644
97.7,0.0001259642007827305
97.80000000000001,0.00012514339610201588
97.9,0.00012432914171630347
98.,0.00012352137845526997
98.10000000000001,0.0001227200477154088
98.2,0.00012192509145446638
98.30000000000001,0.00012113645218593373
98.4,0.00012035407297359264
98.5,0.00011957789742611593
98.60000000000001,0.00011880786969172111
98.7,0.00011804393445287705
98.80000000000001,0.0001172860369210631
98.9,0.00011653412283158017
99.,0.0001157881384384131
99.10000000000001,0.00011504803050914408
99.2,0.00011431374631991634
99.30000000000001,0.00011358523365044774
99.4,0.00011286244077909381
99.5,0.0001121453164779597
99.60000000000001,0.00011143381000806041
99.7,0.00011072787111452913
99.80000000000001,0.00011002745002187283
99.9,0.00010933249742927513
100.,0.00010973283062433006


==> det_evol_p1.dat <==
0.,0
0.1,0.00995011576296216
0.2,0.01980111641392189
0.30000000000000004,0.029553960877861933
0.4,0.0392095810971878
0.5,0.048768883438547767
0.6000000000000001,0.05823275002823122
0.7000000000000001,0.0676020400193092
0.8,0.07687759079358322
0.9,0.08606021910130918
1.,0.09515072214156173
1.1,0.10414987858600382
1.2000000000000002,0.11305844954872453
1.3,0.12187717950470738
1.4000000000000001,0.13060679715939227
1.5,0.13924801627169606
1.6,0.14780153643275976
1.7000000000000002,0.1562680438025976
1.8,0.16464821180672914
1.9000000000000001,0.17294270179478793
2.,0.18115216366301146
2.1,0.1892772364424344
2.2,0.19731854885452327
2.3000000000000003,0.20527671983591342
2.4000000000000004,0.21315235903383253
2.5,0.22094606727371963
2.6,0.22865843700048055
2.7,0.23629005269475062
2.8000000000000003,0.24384149126547028
2.9000000000000004,0.25131332242001747
3.,0.2587061090130796
3.1,0.2660204073753899
3.2,0.27325676762339896
3.3000000000000003,0.28041573395089847
3.4000000000000004,0.2874978449035641
3.5,0.2945036336373354
3.6,0.30143362816150615
3.7,0.3082883515673529
3.8000000000000003,0.3150683222430882
3.9000000000000004,0.32177405407588555
4.,0.32840605664168415
4.1000000000000005,0.3349648353834448
4.2,0.341450891778496
4.3,0.347864723495573
4.4,0.35420682454212415
4.5,0.3604776854024276
4.6000000000000005,0.3666777931670328
4.7,0.3728076316540164
4.800000000000001,0.3788676815225128
4.9,0.38485842037895895
5.,0.3907803228764684
5.1000000000000005,0.3966338608077266
5.2,0.4024195031917801
5.300000000000001,0.40813771635507184
5.4,0.4137889640070566
5.5,0.4193737073107113
5.6000000000000005,0.4248924049482387
5.7,0.43034551318224895
5.800000000000001,0.43573348591268424
5.9,0.44105677472974036
6.,0.44631582896302496
6.1000000000000005,0.45151109572717735
6.2,0.4566430199641659
6.300000000000001,0.46171204448246234
6.4,0.4667186099932868
6.5,0.4716631551441035
6.6000000000000005,0.47654611654953616
6.7,0.481367928819867
6.800000000000001,0.48612902458727064
6.9,0.4908298345299253
7.,0.4954707873941407
7.1000000000000005,0.5000523100146272
7.2,0.5045748273330306
7.300000000000001,0.5090387624148444
7.4,0.5134445364648093
7.5,0.5177925688409011
7.6000000000000005,0.5220832770670027
7.7,0.526317076844352
7.800000000000001,0.5304943820618491
7.9,0.5346156048053065
8.,0.5386811553657147
8.1,0.542691442246598
8.200000000000001,0.5466468721705258
8.3,0.5505478500848429
8.4,0.554394779166681
8.5,0.5581880608273047
8.6,0.5619280947158463
8.700000000000001,0.5656152787224809
8.8,0.5692500089810844
8.9,0.572832679871424
9.,0.5763636840209184
9.1,0.5798434123060076
9.200000000000001,0.5832722538531705
9.3,0.5866505960396238
9.4,0.5899788244937317
9.5,0.5932573230951629
9.600000000000001,0.5964864739748155
9.700000000000001,0.5996666575145433
9.8,0.6027982523467036
9.9,0.6058816353535526
10.,0.6089171816665084
10.100000000000001,0.6119052646653025
10.200000000000001,0.6148462559770403
10.3,0.6177405254751862
10.4,0.6205884412784903
10.5,0.6233903697498732
10.600000000000001,0.626146675495283
10.700000000000001,0.6288577213625375
10.8,0.6315238684401627
10.9,0.6341454760562424
11.,0.6367229017772874
11.100000000000001,0.6392565014071332
11.200000000000001,0.641746628985878
11.3,0.6441936367888684
11.4,0.6465978753257392
11.5,0.6489596933395168
11.600000000000001,0.6512794378057908
11.700000000000001,0.6535574539319611
11.8,0.655794085156566
11.9,0.6579896731486947
12.,0.6601445578074913
12.100000000000001,0.6622590772617524
12.200000000000001,0.6643335678696225
12.3,0.666368364218392
12.4,0.6683637991243975
12.5,0.670320203633031
12.600000000000001,0.6722379070188576
12.700000000000001,0.6741172367858443
12.8,0.6759585186677025
12.9,0.6777620766283441
13.,0.6795282328624547
13.100000000000001,0.6812573077961829
13.200000000000001,0.6829496200879469
13.3,0.6846054866293602
13.4,0.6862252225462745
13.5,0.687809141199944
13.600000000000001,0.6893575541883057
13.700000000000001,0.6908707713473803
13.8,0.6923491007527923
13.9,0.6937928487214061
14.,0.6952023198130823
14.100000000000001,0.6965778168325503
14.200000000000001,0.6979196408313968
14.3,0.6992280911101715
14.4,0.7005034652206061
14.5,0.7017460589679493
14.600000000000001,0.7029561664134119
14.700000000000001,0.7041340798767262
14.8,0.705280089938815
14.9,0.7063944854445692
15.,0.7074775535057357
15.100000000000001,0.7085295795039089
15.200000000000001,0.7095508470936309
15.3,0.7105416382055926
15.4,0.7115022330499399
15.5,0.7124329101196789
15.600000000000001,0.7133339461941821
15.700000000000001,0.714205616342791
15.8,0.715048193928517
15.9,0.7158619506118347
16.,0.71664715635457
16.1,0.7174040794238804
16.2,0.7181329863963226
16.3,0.7188341421620109
16.400000000000002,0.7195078099288611
16.5,0.7201542512269196
16.6,0.720773725912775
16.7,0.7213664921740537
16.8,0.7219328065339922
16.900000000000002,0.7224729238560907
17.,0.7229870973488411
17.1,0.723475578570532
17.2,0.7239386174341249
17.3,0.7243764622122049
17.400000000000002,0.7247893595419982
17.5,0.7251775544304614
17.6,0.7255412902594348
17.7,0.7258808087908634
17.8,0.7261963501720788
17.900000000000002,0.7264881529411465
18.,0.7267564540322714
18.1,0.7270014887812617
18.2,0.7272234909310532
18.3,0.7274226926372859
18.400000000000002,0.7275993244739376
18.5,0.7277536154390094
18.6,0.7278857929602625
18.7,0.7279960829010043
18.8,0.7280847095659247
18.900000000000002,0.7281518957069778
19.,0.7281978625293093
19.1,0.7282228296972295
19.200000000000003,0.7282270153402276
19.3,0.7282106360590275
19.400000000000002,0.7281739069316848
19.5,0.7281170415197212
19.6,0.7280402518742979
19.700000000000003,0.7279437485424232
19.8,0.7278277405731967
19.900000000000002,0.7276924355240847
20.,0.7275380394672316
20.1,0.7273647569957991
20.200000000000003,0.7271727912303361
20.3,0.7269623438251783
20.400000000000002,0.7267336149748747
20.5,0.7264868034206391
20.6,0.7262221064568295
20.700000000000003,0.7259397199374491
20.8,0.7256398382826719
20.900000000000002,0.7253226544853884
21.,0.7249883601177745
21.1,0.7246371453378777
21.200000000000003,0.7242691988962238
21.3,0.7238847081424401
21.400000000000002,0.7234838590318962
21.5,0.723066836132359
21.6,0.7226338226306646
21.700000000000003,0.7221850003394015
21.8,0.721720549703608
21.900000000000002,0.7212406498074827
22.,0.7207454783811023
22.1,0.7202352118071531
22.200000000000003,0.7197100251276689
22.3,0.7191700920507803
22.400000000000002,0.7186155849574685
22.5,0.718046674908327
22.6,0.717463531650329
22.700000000000003,0.7168663236236004
22.8,0.7162552179681965
22.900000000000002,0.7156303805308807
23.,0.7149919758719093
23.1,0.7143401672718149
23.200000000000003,0.713675116738193
23.3,0.7129969850124881
23.400000000000002,0.7123059315767801
23.5,0.7116021146605692
23.6,0.710885691247561
23.700000000000003,0.7101568170824462
23.8,0.7094156466776805
23.900000000000002,0.7086623333202591
24.,0.7078970290784878
24.1,0.7071198848087493
24.200000000000003,0.7063310501622633
24.3,0.7055306735918423
24.400000000000002,0.7047189023586387
24.5,0.7038958825388872
24.6,0.7030617590306371
24.700000000000003,0.7022166755604784
24.8,0.7013607746902575
24.900000000000002,0.7004941978237855
25.,0.699617085213535
25.1,0.6987295759673273
25.200000000000003,0.6978318080550097
25.3,0.6969239183151195
25.400000000000002,0.6960060424615389
25.5,0.6950783150901353
25.6,0.694140869685391
25.700000000000003,0.6931938386270188
25.8,0.692237353196564
25.900000000000002,0.6912715435839933
26.,0.690296538894269
26.1,0.6893124671539081
26.200000000000003,0.6883194553175275
26.3,0.6873176292743726
26.400000000000002,0.6863071138548301
26.5,0.6852880328369266
26.6,0.6842605089528078
26.700000000000003,0.6832246638952022
26.8,0.6821806183238686
26.900000000000002,0.6811284918720241
27.,0.680068403152756
27.1,0.6790004697654141
27.200000000000003,0.6779248083019856
27.3,0.676841534353451
27.400000000000002,0.6757507625161208
27.5,0.6746526063979528
27.6,0.6735471786248503
27.700000000000003,0.6724345908469396
27.8,0.6713149537448282
27.900000000000002,0.6701883770358426
28.,0.6690549694802447
28.1,0.6679148388874288
28.200000000000003,0.6667680921220953
28.3,0.6656148351104062
28.400000000000002,0.6644551728461161
28.5,0.6632892093966831
28.6,0.6621170479093581
28.700000000000003,0.6609387906172502
28.8,0.6597545388453725
28.900000000000002,0.658564393016662
29.,0.6573684526579807
29.1,0.6561668164060903
29.200000000000003,0.6549595820136067
29.3,0.6537468463549291
29.400000000000002,0.6525287054321477
29.5,0.6513052543809266
29.6,0.6500765874763633
29.700000000000003,0.6488427981388258
29.8,0.6476039789397632
29.900000000000002,0.646360221607495
30.,0.6451116170329744
30.1,0.6438582552755284
30.200000000000003,0.642600225568573
30.3,0.641337616325304
30.400000000000002,0.6400705151443632
30.5,0.63879900881548
30.6,0.6375231833250888
30.700000000000003,0.63624312386192
30.8,0.6349589148225674
30.900000000000002,0.6336706398170306
31.,0.6323783816742312
31.1,0.6310822224475043
31.200000000000003,0.6297822434200657
31.3,0.6284785251104519
31.400000000000002,0.6271711472779367
31.5,0.6258601889279205
31.6,0.6245457283172957
31.700000000000003,0.6232278429597855
31.8,0.6219066096312575
31.900000000000002,0.6205821043750112
32.,0.6192544025070407
32.1,0.6179235786212711
32.2,0.6165897065947689
32.300000000000004,0.615252859592927
32.4,0.6139131100746238
32.5,0.6125705297973568
32.6,0.6112251898223494
32.7,0.6098771605196327
32.800000000000004,0.6085265115731013
32.9,0.6071733119855426
33.,0.6058176300836411
33.1,0.6044595335229557
33.2,0.6030990892928721
33.300000000000004,0.6017363637215288
33.4,0.6003714224807171
33.5,0.5990043305907549
33.6,0.5976351524253358
33.7,0.596263951716351
33.800000000000004,0.5948907915586861
33.9,0.593515734414991
34.,0.5921388421204254
34.1,0.590760175887378
34.2,0.5893797963101584
34.300000000000004,0.5879977633696656
34.4,0.5866141364380291
34.5,0.585228974283225
34.6,0.5838423350736656
34.7,0.5824542763827643
34.800000000000004,0.5810648551934742
34.9,0.5796741279028017
35.,0.5782821503262936
35.1,0.5768889777024996
35.2,0.575494664697409
35.300000000000004,0.5740992654088614
35.4,0.5727028333709332
35.5,0.5713054215582976
35.6,0.5699070823905596
35.7,0.5685078677365667
35.800000000000004,0.5671078289186928
35.9,0.5657070167170981
36.,0.5643054813739636
36.1,0.5629032725977007
36.2,0.5615004395671352
36.300000000000004,0.5600970309356675
36.4,0.558693094835407
36.5,0.5572886788812816
36.6,0.5558838301751241
36.7,0.5544785953097311
36.800000000000004,0.5530730203729002
36.9,0.5516671509514411
37.,0.5502610321351623
37.1,0.5488547085208338
37.2,0.5474482242161252
37.300000000000004,0.5460416228435196
37.4,0.5446349475442043
37.5,0.5432282409819349
37.6,0.541821545346878
37.7,0.5404149023594289
37.800000000000004,0.5390083532740051
37.9,0.5376019388828165
38.,0.5361956995196114
38.1,0.5347896750633998
38.2,0.5333839049421516
38.300000000000004,0.5319784281364731
38.400000000000006,0.5305732831832584
38.5,0.529168508179319
38.6,0.527764140784989
38.7,0.5263602182277076
38.800000000000004,0.5249567773055791
38.900000000000006,0.5235538543909083
39.,0.5221514854337151
39.1,0.5207497059652249
39.2,0.5193485511013363
39.300000000000004,0.517948055546067
39.400000000000006,0.5165482535949765
39.5,0.5151491791385661
39.6,0.5137508656656575
39.7,0.5123533462667483
39.800000000000004,0.5109566536373455
39.900000000000006,0.5095608200812775
40.,0.5081658775139823
40.1,0.5067718574657768
40.2,0.505378791085101
40.300000000000004,0.503986709141743
40.400000000000006,0.502595642030041
40.5,0.5012056197720643
40.6,0.4998166720207724
40.7,0.4984288280631535
40.800000000000004,0.4970421168233407
40.900000000000006,0.49565656686570836
41.,0.49427220639794595
41.1,0.4928890632741123
41.2,0.49150716499766767
41.300000000000004,0.49012653872448614
41.400000000000006,0.4887472112658465
41.5,0.4873692090914036
41.6,0.4859925583321376
41.7,0.4846172847832844
41.800000000000004,0.4832434139072448
41.900000000000006,0.4818709708364738
42.,0.48049998037635
42.1,0.47913046700802453
42.2,0.47776245489125047
42.300000000000004,0.4763959678671918
42.400000000000006,0.475031029461214
42.5,0.47366766288565365
42.6,0.4723058910425687
42.7,0.4709457365264703
42.800000000000004,0.46958722162703415
42.900000000000006,0.4682303683317933
43.,0.4668751983288115
43.1,0.4655217330093384
43.2,0.46416999347044374
43.300000000000004,0.46282000051763517
43.400000000000006,0.4614717746674559
43.5,0.4601253361500636
43.6,0.45878070491179207
43.7,0.4574379006176922
43.800000000000004,0.45609694265405754
43.900000000000006,0.45475785013092884
44.,0.4534206418845823
44.1,0.4520853364799988
44.2,0.4507519522133158
44.300000000000004,0.44942050711426074
44.400000000000006,0.4480910189485671
44.5,0.44676350522037284
44.6,0.4454379831746008
44.7,0.44411446979932256
44.800000000000004,0.442792981828104
44.900000000000006,0.44147353574233367
45.,0.4401561477735346
45.1,0.4388408339056587
45.2,0.43752760987736383
45.300000000000004,0.43621649118427464
45.400000000000006,0.43490749308122617
45.5,0.4336006305844903
45.6,0.4322959184739872
45.7,0.43099337129547816
45.800000000000004,0.42969300336274385
45.900000000000006,0.4283948287597449
46.,0.42709886134276737
46.1,0.42580511474255095
46.2,0.42451360236640234
46.300000000000004,0.4232243374002915
46.400000000000006,0.42193733281093315
46.5,0.42065260134785165
46.6,0.41937015554543083
46.7,0.4180900077249476
46.800000000000004,0.41681216999659076
46.900000000000006,0.41553665426146424
47.,0.4142634722135748
47.1,0.4129926353418045
47.2,0.41172415493186887
47.300000000000004,0.4104580420682588
47.400000000000006,0.40919430763616826
47.5,0.4079329623234076
47.6,0.40667401662230085
47.7,0.4054174808315698
47.800000000000004,0.40416336505820244
47.900000000000006,0.40291167921930743
48.,0.4016624330439541
48.1,0.4004156360749982
48.2,0.3991712976708932
48.300000000000004,0.39792942700748785
48.400000000000006,0.39669003307980943
48.5,0.3954531247038334
48.6,0.39421871051823854
48.7,0.3929867989861492
48.800000000000004,0.39175739839686324
48.900000000000006,0.39053051686756624
49.,0.3893061623450331
49.1,0.38808434260731567
49.2,0.3868650652654165
49.300000000000004,0.38564833776495
49.400000000000006,0.38443416738779085
49.5,0.3832225612537084
49.6,0.3820135263219885
49.7,0.38080706939304254
49.800000000000004,0.37960319711000323
49.900000000000006,0.37840191596030864
50.,0.37720323227727215
50.1,0.37600715224164094
50.2,0.3748136818831416
50.300000000000004,0.37362282708201355
50.400000000000006,0.3724345935705294
50.5,0.3712489869345039
50.6,0.3700660126147909
50.7,0.36888567590876664
50.800000000000004,0.36770798197180343
50.900000000000006,0.36653293581872914
51.,0.36536054232527615
51.1,0.3641908062295185
51.2,0.36302373213329664
51.300000000000004,0.36185932450363134
51.400000000000006,0.36069758767412546
51.5,0.35953852584635465
51.6,0.3583821430912466
51.7,0.3572284433504489
51.800000000000004,0.3560774304376857
51.900000000000006,0.35492910804010347
52.,0.3537834797196053
52.1,0.35264054891417423
52.2,0.3515003189391862
52.300000000000004,0.3503627929887115
52.400000000000006,0.34922797413680584
52.5,0.34809586533879067
52.6,0.34696646943252246
52.7,0.3458397891396525
52.800000000000004,0.3447158270668747
52.900000000000006,0.3435945857071645
53.,0.34247606744100634
53.1,0.3413602745376114
53.2,0.3402472091561253
53.300000000000004,0.33913687334682485
53.400000000000006,0.338029269052306
53.5,0.3369243981086609
53.6,0.335822262246645
53.7,0.3347228630928351
53.800000000000004,0.333626202170777
53.900000000000006,0.3325322809021235
54.,0.33144110060776294
54.1,0.33035266250893847
54.2,0.32926696772835684
54.300000000000004,0.3281840172912891
54.400000000000006,0.3271038121266609
54.5,0.3260263530681338
54.6,0.3249516408551778
54.7,0.32387967613413393
54.800000000000004,0.32281045945926834
54.900000000000006,0.32174399129381737
55.,0.3206802720110231
55.1,0.3196193018951607
55.2,0.3185610811425563
55.300000000000004,0.317505609862597
55.400000000000006,0.3164528880787309
55.5,0.31540291572945967
55.6,0.31435569266932173
55.7,0.3133112186698676
55.800000000000004,0.3122694934206262
55.900000000000006,0.31123051653006306
56.,0.31019428752653
56.1,0.309160805859207
56.2,0.3081300708990354
56.300000000000004,0.3071020819396427
56.400000000000006,0.3060768381982605
56.5,0.3050543388166327
56.6,0.30403458286191726
56.7,0.303017569327579
56.800000000000004,0.30200329713427515
56.900000000000006,0.3009917651307329
57.,0.2999829720946191
57.1,0.29897691673340254
57.2,0.29797359768520837
57.300000000000004,0.296973013519665
57.400000000000006,0.29597516273874375
57.5,0.2949800437775909
57.6,0.2939876550053518
57.7,0.29299799472598875
57.800000000000004,0.29201106117909076
57.900000000000006,0.29102685254067595
58.,0.29004536692398764
58.1,0.2890666023802827
58.2,0.2880905568996126
58.300000000000004,0.28711722841159815
58.400000000000006,0.2861466147861968
58.5,0.28517871383446325
58.6,0.2842135233093029
58.7,0.28325104090621867
58.800000000000004,0.2822912642640516
58.900000000000006,0.28133419096571344
59.,0.28037981853891425
59.1,0.279428144456882
59.2,0.2784791661390763
59.300000000000004,0.2775328809518956
59.400000000000006,0.2765892862093779
59.5,0.2756483791738948
59.6,0.27471015705683965
59.7,0.27377461701930916
59.800000000000004,0.2728417561727786
59.900000000000006,0.27191157157977097
60.,0.2709840602545205
60.1,0.27005921916362885
60.2,0.26913704522671655
60.300000000000004,0.26821753531706743
60.400000000000006,0.26730068626226783
60.5,0.2663864948448394
60.6,0.2654749578028662
60.7,0.264566071830616
60.800000000000004,0.2636598335791557
60.900000000000006,0.2627562396569612
61.,0.26185528663052143
61.1,0.26095697102493665
61.2,0.2600612893245115
61.300000000000004,0.25916823797334204
61.400000000000006,0.25827781337589745
61.5,0.2573900118975967
61.6,0.2565048298653788
61.7,0.2556222635682691
61.800000000000004,0.2547423092579385
61.900000000000006,0.253864963149259
62.,0.25299022142085276
62.1,0.2521180802156369
62.2,0.2512485356413624
62.300000000000004,0.25038158377114833
62.400000000000006,0.2495172206440106
62.5,0.24865544226538613
62.6,0.24779624460765165
62.7,0.24693962361063762
62.800000000000004,0.2460855751821373
62.900000000000006,0.24523409519841077
63.,0.2443851795046844
63.1,0.24353882391564502
63.2,0.24269502421592995
63.300000000000004,0.24185377616061166
63.400000000000006,0.2410150754756782
63.5,0.24017891785850876
63.6,0.2393452989783446
63.7,0.23851421447675564
63.800000000000004,0.23768565996810206
63.900000000000006,0.23685963103999175
64.,0.2360361232537333
64.10000000000001,0.23521513214478418
64.2,0.2343966532231952
64.3,0.2335806819740497
64.4,0.23276721385789922
64.5,0.23195624431119438
64.60000000000001,0.231147768746712
64.7,0.23034178255397716
64.8,0.22953828109968222
64.9,0.22873725972810047
65.,0.22793871376149655
65.10000000000001,0.2271426385005325
65.2,0.22634902922466976
65.3,0.22555788119256692
65.4,0.22476918964247405
65.5,0.22398294979262237
65.60000000000001,0.2231991568416106
65.7,0.22241780596878719
65.8,0.22163889233462847
65.9,0.2208624110811136
66.,0.22008835733209492
66.10000000000001,0.21931672619366518
66.2,0.21854751275452083
66.3,0.21778071208632144
66.4,0.21701631924404596
66.5,0.21625432926634447
66.60000000000001,0.2154947371758873
66.7,0.21473753797971004
66.8,0.21398272666955492
66.9,0.2132302982222093
67.,0.21248024759983952
67.10000000000001,0.21173256975032273
67.2,0.21098725960757422
67.3,0.21024431209187172
67.4,0.20950372211017626
67.5,0.20876548455645016
67.60000000000001,0.2080295943119706
67.7,0.2072960462456413
67.8,0.2065648352142998
67.9,0.2058359560630223
68.,0.2051094036254245
68.10000000000001,0.20438517272396023
68.2,0.20366325817021624
68.3,0.20294365476520387
68.4,0.20222635729964825
68.5,0.20151136055427354
68.60000000000001,0.20079865930008606
68.7,0.2000882482986534
68.8,0.19938012230238175
68.9,0.19867427605478916
69.,0.19797070429077618
69.10000000000001,0.19726940173689442
69.2,0.19657036311161075
69.3,0.19587358312556974
69.4,0.19517905648185319
69.5,0.19448677787623594
69.60000000000001,0.19379674199744035
69.7,0.19310894352738664
69.8,0.1924233771414413
69.9,0.19174003750866248
70.,0.19105891929204283
70.10000000000001,0.19038001714874953
70.2,0.18970332573036183
70.3,0.18902883968310588
70.4,0.18835655364808682
70.5,0.18768646226151864
70.60000000000001,0.18701856015495125
70.7,0.18635284195549492
70.8,0.18568930228604258
70.9,0.18502793576548915
71.,0.18436873700894887
71.10000000000001,0.18371170062796988
71.2,0.18305682123074643
71.3,0.18240409342232888
71.4,0.18175351180483099
71.5,0.18110507097763523
71.60000000000001,0.18045876553759543
71.7,0.17981459007923728
71.8,0.17917253919495643
71.9,0.1785326074752146
72.,0.177894789508733
72.10000000000001,0.17725907988268375
72.2,0.17662547318287913
72.3,0.17599396399395878
72.4,0.17536454689957398
72.5,0.17473721648257085
72.60000000000001,0.17411196732517065
72.7,0.17348879400914813
72.8,0.17286769111600797
72.9,0.17224865322715902
73.,0.1716316749240862
73.10000000000001,0.1710167507885211
73.2,0.17040387540260954
73.3,0.16979304334907813
73.4,0.16918424921139813
73.5,0.16857748757394764
73.60000000000001,0.16797275302217185
73.7,0.16737004014274115
73.8,0.16676934352370765
73.9,0.16617065775465953
74.,0.16557397742687358
74.10000000000001,0.16497929713346587
74.2,0.16438661146954076
74.3,0.16379591503233773
74.4,0.16320720242137662
74.5,0.16262046823860113
74.60000000000001,0.1620357070885204
74.7,0.16145291357834868
74.8,0.16087208231814387
74.9,0.16029320792094348
75.,0.15971628500289956
75.10000000000001,0.1591413081834115
75.2,0.15856827208525737
75.3,0.15799717133472357
75.4,0.15742800056173278
75.5,0.15686075439997027
75.60000000000001,0.1562954274870085
75.7,0.15573201446443038
75.8,0.15517050997795062
75.9,0.1546109086775358
76.,0.15405320521752253
76.10000000000001,0.1534973942567344
76.2,0.15294347045859727
76.3,0.15239142849125295
76.4,0.15184126302767142
76.5,0.15129296874576173
76.60000000000001,0.1507465403284811
76.7,0.15020197246394285
76.80000000000001,0.1496592598455228
76.9,0.14911839717196407
77.,0.1485793791474807
77.10000000000001,0.14804220048185968
77.2,0.1475068558905617
77.30000000000001,0.1469733400948205
77.4,0.14644164782174068
77.5,0.14591177380439446
77.60000000000001,0.14538371278191692
77.7,0.14485745949959974
77.80000000000001,0.14433300870898408
77.9,0.14381035516795165
78.,0.14328949364081484
78.10000000000001,0.1427704188984054
78.2,0.1422531257181619
78.30000000000001,0.141737608884216
78.4,0.14122386318747732
78.5,0.14071188342571722
78.60000000000001,0.14020166440365125
78.7,0.13969320093302062
78.80000000000001,0.13918648783267204
78.9,0.13868151992863684
79.,0.13817829205420862
79.10000000000001,0.13767679905001998
79.2,0.13717703576411772
79.30000000000001,0.1366789970520374
79.4,0.1361826777768762
79.5,0.13568807280936526
79.60000000000001,0.1351951770279405
79.7,0.13470398531881247
79.80000000000001,0.13421449257603504
79.9,0.1337266937015732
80.,0.13324058360536972
80.10000000000001,0.13275615720541056
80.2,0.1322734094277896
80.30000000000001,0.13179233520677192
80.4,0.13131292948485646
80.5,0.1308351872128374
80.60000000000001,0.13035910334986467
80.7,0.12988467286350336
80.80000000000001,0.1294118907297922
80.9,0.1289407519333012
81.,0.12847125146718807
81.10000000000001,0.12800338433325392
81.2,0.1275371455419978
81.30000000000001,0.12707253011267056
81.4,0.1266095330733275
81.5,0.1261481494608805
81.60000000000001,0.12568837432114865
81.7,0.12523020270890867
81.80000000000001,0.1247736296879439
81.9,0.12431865033109264
82.,0.12386525972029569
82.10000000000001,0.12341345294664283
82.2,0.1229632251104186
82.30000000000001,0.12251457132114722
82.4,0.12206748669763658
82.5,0.12162196636802144
82.60000000000001,0.12117800546980605
82.7,0.12073559914990542
82.80000000000001,0.12029474256468642
82.9,0.11985543088000761
83.,0.1194176592712585
83.10000000000001,0.11898142292339803
83.2,0.1185467170309922
83.30000000000001,0.11811353679825107
83.4,0.11768187743906479
83.5,0.11725173417703907
83.60000000000001,0.11682310224552996
83.7,0.11639597688767767
83.80000000000001,0.11597035335643979
83.9,0.11554622691462399
84.,0.11512359283491955
84.10000000000001,0.11470244639992869
84.2,0.11428278290219693
84.30000000000001,0.1138645976442427
84.4,0.11344788593858662
84.5,0.11303264310777968
84.60000000000001,0.11261886448443102
84.7,0.11220654541123504
84.80000000000001,0.11179568124099779
84.9,0.11138626733666265
85.,0.11097829907133572
85.10000000000001,0.11057177182830995
85.2,0.11016668100108933
85.30000000000001,0.10976302199341209
85.4,0.10936079021927328
85.5,0.10895998110294691
85.60000000000001,0.10856059007900731
85.7,0.10816261259235016
85.80000000000001,0.10776604409821272
85.9,0.1073708800621934
86.,0.10697711596027118
86.10000000000001,0.10658474727882386
86.2,0.10619376951464647
86.30000000000001,0.10580417817496837
86.4,0.10541596877747045
86.5,0.1050291368503013
86.60000000000001,0.10464367793209321
86.7,0.10425958757197754
86.80000000000001,0.10387686132959932
86.9,0.10349549477513169
87.,0.10311548348928964
87.10000000000001,0.10273682306334331
87.2,0.10235950909913065
87.30000000000001,0.1019835372090699
87.4,0.10160890301617116
87.5,0.10123560215404784
87.60000000000001,0.10086363026692749
87.7,0.100492983009662
87.80000000000001,0.10012365604773775
87.9,0.09975564505728485
88.,0.09938894572508616
88.10000000000001,0.09902355374858582
88.2,0.09865946483589741
88.30000000000001,0.09829667470581141
88.4,0.09793517908780262
88.5,0.09757497372203675
88.60000000000001,0.09721605435937686
88.7,0.09685841676138932
88.80000000000001,0.0965020567003492
88.9,0.0961469699592455
89.,0.0957931523317858
89.10000000000001,0.09544059962240051
89.2,0.09508930764624685
89.30000000000001,0.0947392722292123
89.4,0.09439048920791769
89.5,0.09404295442972004
89.60000000000001,0.09369666375271479
89.7,0.09335161304573794
89.80000000000001,0.09300779818836748
89.9,0.09266521507092479
90.,0.0923238595944755
90.10000000000001,0.09198372767082993
90.2,0.09164481522254338
90.30000000000001,0.09130711818291593
90.4,0.0909706324959919
90.5,0.09063535411655904
90.60000000000001,0.09030127901014735
90.7,0.08996840315302754
90.80000000000001,0.08963672253220913
90.9,0.08930623314543842
91.,0.08897693100119594
91.10000000000001,0.08864881211869358
91.2,0.08832187252787162
91.30000000000001,0.08799610826939515
91.4,0.08767151539465051
91.5,0.08734808996574116
91.60000000000001,0.08702582805548335
91.7,0.08670472574740165
91.80000000000001,0.08638477913572387
91.9,0.08606598432537599
92.,0.08574833743197667
92.10000000000001,0.08543183458183151
92.2,0.085116471911927
92.30000000000001,0.0848022455699243
92.4,0.0844891517141526
92.5,0.08417718651360237
92.60000000000001,0.08386634614791823
92.7,0.08355662680739165
92.80000000000001,0.08324802469295338
92.9,0.08294053601616554
93.,0.08263415699921356
93.10000000000001,0.0823288838748979
93.2,0.0820247128866254
93.30000000000001,0.08172164028840057
93.4,0.08141966234481637
93.5,0.08111877533104517
93.60000000000001,0.08081897553282905
93.7,0.08052025924647017
93.80000000000001,0.08022262277882082
93.9,0.07992606244727321
94.,0.07963057457974912
94.10000000000001,0.07933615551468927
94.2,0.07904280160104253
94.30000000000001,0.07875050919825494
94.4,0.07845927467625842
94.5,0.07816909441545941
94.60000000000001,0.07787996480672724
94.7,0.07759188225138228
94.80000000000001,0.07730484316118395
94.9,0.07701884395831857
95.,0.07673388107538687
95.10000000000001,0.07644995095539156
95.2,0.07616705005172446
95.30000000000001,0.0758851748281536
95.4,0.0756043217588101
95.5,0.07532448732817494
95.60000000000001,0.07504566803106545
95.7,0.0747678603726217
95.80000000000001,0.07449106086829273
95.9,0.07421526604382252
96.,0.07394047243523597
96.10000000000001,0.0736666765888245
96.2,0.07339387506113182
96.30000000000001,0.07312206441893908
96.4,0.07285124123925031
96.5,0.07258140210927745
96.60000000000001,0.07231254362642535
96.7,0.07204466239827653
96.80000000000001,0.07177775504257593
96.9,0.07151181818721533
97.,0.07124684847021785
97.10000000000001,0.07098284253972215
97.2,0.07071979705396653
97.30000000000001,0.07045770868127296
97.4,0.07019657410003093
97.5,0.06993638999868111
97.60000000000001,0.06967715307569909
97.7,0.0694188600395787
97.80000000000001,0.06916150760881555
97.9,0.06890509251189003
98.,0.06864961148725068
98.10000000000001,0.068395061283297
98.2,0.06814143865836246
98.30000000000001,0.06788874038069719
98.4,0.06763696322845071
98.5,0.06738610398965453
98.60000000000001,0.06713615946220444
98.7,0.06688712645384305
98.80000000000001,0.06663900178214187
98.9,0.0663917822744836
99.,0.06614546476804407
99.10000000000001,0.06590004610977428
99.2,0.06565552315638215
99.30000000000001,0.06541189277431439
99.4,0.06516915183973804
99.5,0.0649272972385222
99.60000000000001,0.06468632586621943
99.7,0.06444623462804712
99.80000000000001,0.06420702043886892
99.9,0.06396868022317587
100.,0.06396827988998081


==> det_evol_p2.dat <==
0.,0
0.1,8.209428096138399e-10
0.2,1.2940349486337396e-8
0.30000000000000004,6.454212652474752e-8
0.4,2.0097853596886503e-7
0.5,4.834599863744025e-7
0.6000000000000001,9.87815340575689e-7
0.7000000000000001,1.8033195831048722e-6
0.8,3.031585787614761e-6
0.9,4.785518424264362e-6
1.,7.1883251478857814e-6
1.1,0.000010372584309130841
1.2000000000000002,0.00001447936553206978
1.3,0.000019657400802350945
1.4000000000000001,0.000026062303609580055
1.5,0.00003385583378566401
1.6,0.000043205205777174885
1.7000000000000002,0.00005428243818406802
1.8,0.00006726374248912735
1.9000000000000001,0.0000823289489921461
2.,0.0000996609680499562
2.1,0.00011944528480789907
2.2,0.00014186948569012026
2.3000000000000003,0.0001671228149951262
2.4000000000000004,0.0001953957600193451
2.5,0.00022687966320498033
2.6,0.00026176635987924877
2.7,0.00030024784022018115
2.8000000000000003,0.0003425159341495655
2.9000000000000004,0.00038876201791638107
3.,0.0004391767411942544
3.1,0.0004939497735741272
3.2,0.0005532695693885244
3.3000000000000003,0.0006173231498566161
3.4000000000000004,0.0006862959015897477
3.5,0.0007603713905453465
3.6,0.0008397311905631673
3.7,0.0009245547256617929
3.8000000000000003,0.001015019125315235
3.9000000000000004,0.0011112990919694512
4.,0.001213566780096694
4.1000000000000005,0.001321991686121897
4.2,0.0014367405485898625
4.3,0.0015579772579749104
4.4,0.0016858627755659506
4.5,0.0018205550608897197
4.6000000000000005,0.0019622090071632374
4.7,0.0021109763842934604
4.800000000000001,0.002267005788967697
4.9,0.0024304426014026548
5.,0.00260142894834309
5.1000000000000005,0.0027801036719229616
5.2,0.0029666023040228117
5.300000000000001,0.0031610570457768715
5.4,0.003363596751902151
5.5,0.0035743469195395755
5.6000000000000005,0.0037934296813141237
5.7,0.004020963802336953
5.800000000000001,0.0042570646808876835
5.9,0.004501844352529437
6.,0.004755411497422872
6.1000000000000005,0.005017871450618436
6.2,0.005289326215118297
6.300000000000001,0.005569874477511092
6.4,0.005859611625993619
6.5,0.0061586297706040655
6.6000000000000005,0.006467017765501257
6.7,0.006784861233133784
6.800000000000001,0.007112242590151726
6.9,0.007449241074922137
7.,0.007795932776517367
7.1000000000000005,0.008152390665052871
7.2,0.008518684623258263
7.300000000000001,0.008894881479172154
7.4,0.009281045039857662
7.5,0.009677236126041586
7.6000000000000005,0.010083512607585892
7.7,0.010499929439705657
7.800000000000001,0.010926538699852637
7.9,0.011363389625188574
8.,0.011810528650576864
8.1,0.012267999447025578
8.200000000000001,0.012735842960518927
8.3,0.013214097451178106
8.4,0.013702798532696169
8.5,0.01420197921199499
8.6,0.014711669929055683
8.700000000000001,0.015231898596876941
8.8,0.015762690641518633
8.9,0.016304069042190842
9.,0.01685605437135105
9.1,0.017418664834774687
9.200000000000001,0.017991916311566616
9.3,0.01857582239408322
9.4,0.019170394427736968
9.5,0.019775641550657187
9.600000000000001,0.020391570733182672
9.700000000000001,0.021018186817163508
9.8,0.021655492555051073
9.9,0.022303488648756833
10.,0.022962173788261913
10.100000000000001,0.0236315446899609
10.200000000000001,0.024311596134724518
10.3,0.02500232100566721
10.4,0.025703710325606616
10.5,0.026415753294203214
10.600000000000001,0.02713843732476931
10.700000000000001,0.02787174808073754
10.8,0.028615669511779993
10.9,0.02937018388956991
11.,0.030135271843178674
11.100000000000001,0.03091091239410167
11.200000000000001,0.03169708299090715
11.3,0.032493759543503094
11.4,0.03330091645701753
11.5,0.03411852666528841
11.600000000000001,0.03494656166395983
11.700000000000001,0.035784991543181655
11.8,0.03663378501991026
11.9,0.03749290946980866
12.,0.03836233095874438
12.100000000000001,0.03924201427388425
12.200000000000001,0.04013192295438529
12.3,0.04103201932168161
12.4,0.04194226450936706
12.5,0.042862618492674316
12.600000000000001,0.04379304011755072
12.700000000000001,0.04473348712933195
12.8,0.04568391620101467
12.9,0.04664428296112937
13.,0.04761454202121525
13.100000000000001,0.048594647002898665
13.200000000000001,0.049584550564577355
13.3,0.050584204427712456
13.4,0.051593559402730665
13.5,0.052612565414539014
13.600000000000001,0.05364117152765488
13.700000000000001,0.05467932597095387
13.8,0.05572697616203854
13.9,0.056784068731230784
14.,0.057850549545191
14.100000000000001,0.05892636373016712
14.200000000000001,0.060011455694876766
14.3,0.06110576915302577
14.4,0.06220924714546639
14.5,0.06332183206199869
14.600000000000001,0.06444346566281849
14.700000000000001,0.06557408909961542
14.8,0.06671364293632459
14.9,0.06786206716953552
15.,0.06901930124856186
15.100000000000001,0.07018528409517558
15.200000000000001,0.07135995412300934
15.3,0.07254324925663062
15.4,0.07373510695029137
15.5,0.07493546420635684
15.600000000000001,0.07614425759341742
15.700000000000001,0.07736142326408695
15.8,0.07858689697249154
15.9,0.0798206140914523
16.,0.08106250962936598
16.1,0.08231251824678694
16.2,0.08357057427271439
16.3,0.08483661172058843
16.400000000000002,0.08611056430399863
16.5,0.08739236545210875
16.6,0.08868194832480131
16.7,0.08997924582754556
16.8,0.09128419062599252
16.900000000000002,0.09259671516030063
17.,0.09391675165919557
17.1,0.09524423215376779
17.2,0.0965790884910113
17.3,0.09792125234710713
17.400000000000002,0.09927065524045509
17.5,0.10062722854445691
17.6,0.1019909035000547
17.7,0.10336161122802759
17.8,0.1047392827410502
17.900000000000002,0.10612384895551626
18.,0.1075152407031305
18.1,0.10891338874227222
18.2,0.11031822376913374
18.3,0.11172967642863693
18.400000000000002,0.11314767732513095
18.5,0.11457215703287436
18.6,0.1160030461063048
18.7,0.11744027509009913
18.8,0.11888377452902729
18.900000000000002,0.12033347497760266
19.,0.12178930700953212
19.1,0.12325120122696864
19.200000000000003,0.12471908826956928
19.3,0.12619289882336157
19.400000000000002,0.12767256362942114
19.5,0.12915801349236333
19.6,0.13064917928865155
19.700000000000003,0.13214599197472524
19.8,0.13364838259495015
19.900000000000002,0.13515628228939358
20.,0.13666962230142715
20.1,0.13818833398516
20.200000000000003,0.1397123488127047
20.3,0.14124159838127862
20.400000000000002,0.1427760144201433
20.5,0.1443155287973842
20.6,0.14586007352653352
20.700000000000003,0.14740958077303803
20.8,0.14896398286057524
20.900000000000002,0.1505232122772192
21.,0.1520872016814591
21.1,0.15365588390807255
21.200000000000003,0.1552291919738562
21.3,0.1568070590832155
21.400000000000002,0.1583894186336161
21.5,0.15997620422089934
21.6,0.16156734964446332
21.700000000000003,0.16316278891231245
21.8,0.16476245624597718
21.900000000000002,0.16636628608530593
22.,0.16797421309313165
22.1,0.1695861721598147
22.200000000000003,0.17120209840766423
22.3,0.1728219271952401
22.400000000000002,0.17444559412153698
22.5,0.1760730350300531
22.6,0.1777041860127449
22.700000000000003,0.17933898341387014
22.8,0.1809773638337207
22.900000000000002,0.18261926413224738
23.,0.1842646214325782
23.1,0.18591337312443215
23.200000000000003,0.18756545686743
23.3,0.18922081059430412
23.400000000000002,0.19087937251400877
23.5,0.19254108111473267
23.6,0.19420587516681556
23.700000000000003,0.19587369372557026
23.8,0.19754447613401194
23.900000000000002,0.19921816202549614
24.,0.2008946913262672
24.1,0.2025740042579185
24.200000000000003,0.20425604133976616
24.3,0.2059407433911377
24.400000000000002,0.20762805153357697
24.5,0.2093179071929672
24.6,0.21101025210157312
24.700000000000003,0.21270502830000396
24.8,0.21440217813909856
24.900000000000002,0.216101644281734
25.,0.2178033697045591
25.1,0.2195072976996542
25.200000000000003,0.2212133718761185
25.3,0.2229215361615861
25.400000000000002,0.22463173480367246
25.5,0.22634391237135204
25.6,0.22805801375626877
25.700000000000003,0.22977398417398032
25.8,0.23149176916513747
25.900000000000002,0.2332113145965999
26.,0.23493256666248938
26.1,0.23665547188518155
26.200000000000003,0.23837997711623768
26.3,0.24010602953727722
26.400000000000002,0.24183357666079242
26.5,0.243562566330906
26.6,0.24529294672407329
26.700000000000003,0.2470246663497292
26.8,0.24875767405088203
26.900000000000002,0.25049191900465423
27.,0.25222735072277175
27.1,0.2539639190520027
27.200000000000003,0.2557015741745465
27.3,0.25744026660837377
27.400000000000002,0.2591799472075197
27.5,0.26092056716232936
27.6,0.26266207799965813
27.700000000000003,0.26440443158302657
27.8,0.26614758011273176
27.900000000000002,0.2678914761259152
28.,0.2696360724965886
28.1,0.2713813224356184
28.200000000000003,0.2731271794906693
28.3,0.27487359754610863
28.400000000000002,0.2766205308228716
28.5,0.2783679338782883
28.6,0.28011576160587387
28.700000000000003,0.2818639692350817
28.8,0.2836125123310214
28.900000000000002,0.2853613467941413
29.,0.28711042885987725
29.1,0.2888597150982676
29.200000000000003,0.29060916241353574
29.3,0.2923587280436404
29.400000000000002,0.2941083695597947
29.5,0.29585804486595474
29.6,0.29760771219827803
29.700000000000003,0.2993573301245528
29.8,0.30110685754359867
29.900000000000002,0.3028562536846395
30.,0.3046054781066486
30.1,0.3063544906976679
30.200000000000003,0.30810325167410035
30.3,0.30985172157997737
30.400000000000002,0.31159986128620126
30.5,0.3133476319897635
30.6,0.31509499521293927
30.700000000000003,0.31684191280245905
30.8,0.3185883469286574
30.900000000000002,0.32033426008460025
31.,0.32207961508519034
31.1,0.3238243750662519
31.200000000000003,0.32556850348359523
31.3,0.3273119641120611
31.400000000000002,0.32905472104454603
31.5,0.3307967386910088
31.6,0.33253798177745847
31.700000000000003,0.33427841534492486
31.8,0.3360180047484113
31.900000000000002,0.3377567156558308
32.,0.3394945140469258
32.1,0.34123136621217176
32.2,0.34296723875166546
32.300000000000004,0.3447020985739982
32.4,0.34643591289511416
32.5,0.3481686492371549
32.6,0.34990027542728985
32.7,0.35163075959653345
32.800000000000004,0.35336007017854937
32.9,0.35508817590844227
33.,0.3568150458215371
33.1,0.35854064925214696
33.2,0.36026495583232926
33.300000000000004,0.361987935490631
33.4,0.36370955845082353
33.5,0.36542979523062646
33.6,0.3671486166404223
33.7,0.36886599378196105
33.800000000000004,0.3705818980470556
33.9,0.37229630111626844
34.,0.3740091749575893
34.1,0.375720491825105
34.2,0.37743022425766104
34.300000000000004,0.3791383450775157
34.4,0.3808448273889867
34.5,0.3825496445770908
34.6,0.3842527703061768
34.7,0.3859541785185521
34.800000000000004,0.3876538434331029
34.9,0.38935173954390845
35.,0.39104784161885026
35.1,0.39274212469821534
35.2,0.39443456409329475
35.300000000000004,0.396125135384977
35.4,0.3978138144223373
35.5,0.39950057732122235
35.6,0.4011854004628308
35.7,0.4028682604922904
35.800000000000004,0.4045491343172312
35.9,0.40622799910635554
36.,0.4079048322880048
36.1,0.4095796115487236
36.2,0.41125231483182095
36.300000000000004,0.4129229203359292
36.4,0.4145914065135605
36.5,0.41625775206966165
36.6,0.4179219359601665
36.7,0.41958393739054756
36.800000000000004,0.42124373581436525
36.9,0.42290131093181665
37.,0.42455664268828286
37.1,0.4262097112728755
37.2,0.4278604971169826
37.300000000000004,0.42950898089281403
37.4,0.43115514351194645
37.5,0.43279896612386826
37.6,0.4344404301145245
37.7,0.43607951710486176
37.800000000000004,0.43771620894937374
37.9,0.439350487734647
38.,0.44098233577790763
38.1,0.4426117356255684
38.2,0.44423867005177703
38.300000000000004,0.4458631220569656
38.400000000000006,0.44748507486640116
38.5,0.4491045119287374
38.6,0.45072141691456846
38.7,0.4523357737149837
38.800000000000004,0.4539475664401246
38.900000000000006,0.4555567794177435
39.,0.45716339719176435
39.1,0.4587674045208456
39.2,0.4603687863769451
39.300000000000004,0.46196752794388796
39.400000000000006,0.4635636146159362
39.5,0.4651570319963616
39.6,0.4667477658960207
39.7,0.46833580233193295
39.800000000000004,0.46992112752586196
39.900000000000006,0.4715037279028992
40.,0.4730835900900513
40.1,0.47466070091483026
40.2,0.47623504740384726
40.300000000000004,0.4778066167814095
40.400000000000006,0.47937539646812083
40.5,0.48094137407948584
40.6,0.4825045374245176
40.7,0.4840648745043491
40.800000000000004,0.4856223735108485
40.900000000000006,0.48717702282523867
41.,0.4887288110167199
41.1,0.4902777268410975
41.2,0.49182375923941296
41.300000000000004,0.4933668973365797
41.400000000000006,0.4949071304400227
41.5,0.4964444480383228
41.6,0.4979788397998653
41.7,0.4995102955714927
41.800000000000004,0.5010388053771625
41.900000000000006,0.5025643594166094
42.,0.5040869480640119
42.1,0.5056065618666639
42.2,0.5071231915436507
42.300000000000004,0.5086368279845304
42.400000000000006,0.5101474622480194
42.5,0.5116550855606837
42.6,0.5131596893156342
42.7,0.5146612650712276
42.800000000000004,0.5161598045497725
42.900000000000006,0.5176552996362402
43.,0.5191477423769807
43.1,0.5206371249784437
43.2,0.5221234398059057
43.300000000000004,0.5236066793822013
43.400000000000006,0.5250868363864603
43.5,0.52656390365285
43.6,0.5280378741693234
43.7,0.5295087410763716
43.800000000000004,0.5309764976657831
43.900000000000006,0.5324411373794073
44.,0.5339026538079245
44.1,0.5353610406896203
44.2,0.5368162919091671
44.300000000000004,0.5382684014964098
44.400000000000006,0.5397173636251572
44.5,0.5411631726119803
44.6,0.5426058229150148
44.7,0.5440453091327699
44.800000000000004,0.5454816260029429
44.900000000000006,0.5469147684012393
45.,0.5483447313401986
45.1,0.5497715099680258
45.2,0.5511950995674294
45.300000000000004,0.5526154955544638
45.400000000000006,0.5540326934773786
45.5,0.5554466890154736
45.6,0.556857477977959
45.7,0.5582650563028224
45.800000000000004,0.5596694200557003
45.900000000000006,0.5610705654287569
46.,0.5624684887395679
46.1,0.5638631864300103
46.2,0.5652546550651584
46.300000000000004,0.566642891332185
46.400000000000006,0.5680278920392696
46.5,0.5694096541145113
46.6,0.5707881746048483
46.7,0.5721634506749835
46.800000000000004,0.5735354796063153
46.900000000000006,0.5749042587958749
47.,0.5762697857552692
47.1,0.5776320581096298
47.2,0.5789910735965681
47.300000000000004,0.5803468300651357
47.400000000000006,0.5816993254747913
47.5,0.5830485578943735
47.6,0.584394525501079
47.7,0.5857372265794472
47.800000000000004,0.5870766595203507
47.900000000000006,0.5884128228199915
48.,0.5897457150789033
48.1,0.591075335000959
48.2,0.5924016813923856
48.300000000000004,0.5937247531607834
48.400000000000006,0.5950445493141522
48.5,0.5963610689599222
48.6,0.5976743113039924
48.7,0.5989842756497733
48.800000000000004,0.6002909613972365
48.900000000000006,0.6015943680419693
49.,0.6028944951742362
49.1,0.604191342478045
49.2,0.6054849097302195
49.300000000000004,0.6067751967994782
49.400000000000006,0.6080622036455179
49.5,0.6093459303181038
49.6,0.6106263769561652
49.7,0.6119035437868967
49.800000000000004,0.6131774311248658
49.900000000000006,0.6144480393711254
50.,0.6157153690123324
50.1,0.6169794206198723
50.2,0.6182401948489892
50.300000000000004,0.6194976924379211
50.400000000000006,0.6207519142070417
50.5,0.6220028610580071
50.6,0.6232505339729084
50.7,0.6244949340134303
50.800000000000004,0.6257360623200144
50.900000000000006,0.6269739201110293
51.,0.6282085086819449
51.1,0.6294398294045134
51.2,0.6306678837259552
51.300000000000004,0.6318926731681507
51.400000000000006,0.633114199326837
51.5,0.6343324638708109
51.6,0.6355474685411368
51.7,0.6367592151503598
51.800000000000004,0.6379677055817256
51.900000000000006,0.6391729417884034
52.,0.6403749257927173
52.1,0.6415736596853797
52.2,0.6427691456247332
52.300000000000004,0.6439613858359953
52.400000000000006,0.6451503826105099
52.5,0.646336138305004
52.6,0.6475186553408487
52.7,0.6486979362033267
52.800000000000004,0.649873983440904
52.900000000000006,0.6510467996645074
53.,0.6522163875468073
53.1,0.6533827498215052
53.2,0.6545458892826264
53.300000000000004,0.6557058087838179
53.400000000000006,0.6568625112376524
53.5,0.6580159996149353
53.6,0.6591662769440189
53.7,0.6603133463101198
53.800000000000004,0.6614572108546434
53.900000000000006,0.6625978737745111
54.,0.663735338321494
54.1,0.6648696078015516
54.2,0.6660006855741742
54.300000000000004,0.6671285750517318
54.400000000000006,0.6682532796988264
54.5,0.6693748030316503
54.6,0.6704931486173488
54.7,0.6716083200733873
54.800000000000004,0.6727203210669244
54.900000000000006,0.6738291553141883
55.,0.674934826579859
55.1,0.676037338676455
55.2,0.6771366954637241
55.300000000000004,0.6782329008480402
55.400000000000006,0.6793259587818032
55.5,0.6804158732628448
55.6,0.6815026483338382
55.7,0.6825862880817128
55.800000000000004,0.683666796637073
55.900000000000006,0.684744178173622
56.,0.6858184369075901
56.1,0.6868895770971674
56.2,0.6879576030419403
56.300000000000004,0.689022519082334
56.400000000000006,0.6900843295990582
56.5,0.6911430390125571
56.6,0.6921986517824651
56.7,0.6932511724070651
56.800000000000004,0.6943006054227527
56.900000000000006,0.6953469554035039
57.,0.696390226960347
57.1,0.6974304247408394
57.2,0.6984675534285477
57.300000000000004,0.6995016177425335
57.400000000000006,0.7005326224368416
57.5,0.7015605722999936
57.6,0.7025854721544856
57.7,0.7036073268562894
57.800000000000004,0.7046261412943582
57.900000000000006,0.7056419203901365
58.,0.7066546690970739
58.1,0.7076643924001428
58.2,0.7086710953153604
58.300000000000004,0.7096747828893145
58.400000000000006,0.7106754601986934
58.5,0.7116731323498195
58.6,0.7126678044781872
58.7,0.7136594817480043
58.800000000000004,0.7146481693517377
58.900000000000006,0.7156338725096625
59.,0.7166165964694153
59.1,0.7175963465055512
59.2,0.7185731279191042
59.300000000000004,0.7195469460371523
59.400000000000006,0.7205178062123853
59.5,0.7214857138226769
59.6,0.7224506742706605
59.7,0.7234126929833082
59.800000000000004,0.7243717754115143
59.900000000000006,0.7253279270296815
60.,0.7262811533353112
60.1,0.7272314598485973
60.2,0.7281788521120237
60.300000000000004,0.7291233356899653
60.400000000000006,0.730064916168292
60.5,0.7310035991539771
60.6,0.731939390274708
60.7,0.7328722951785019
60.800000000000004,0.7338023195333238
60.900000000000006,0.7347294690267073
61.,0.7356537493653812
61.1,0.7365751662748965
61.2,0.737493725499259
61.300000000000004,0.7384094328005639
61.400000000000006,0.7393222939586349
61.5,0.7402323147706648
61.6,0.7411395010508611
61.7,0.7420438586300943
61.800000000000004,0.7429453933555484
61.900000000000006,0.7438441110903766
62.,0.744740017713358
62.1,0.7456331191185588
62.2,0.7465234212149967
62.300000000000004,0.7474109299263074
62.400000000000006,0.7482956511904152
62.5,0.7491775909592058
62.6,0.7500567551982031
62.7,0.7509331498862485
62.800000000000004,0.7518067810151825
62.900000000000006,0.752677654589531
63.,0.7535457766261928
63.1,0.7544111531541314
63.2,0.7552737902140686
63.300000000000004,0.7561336938581819
63.400000000000006,0.7569908701498042
63.5,0.7578453251631267
63.6,0.7586970649829049
63.7,0.7595460957041662
63.800000000000004,0.7603924234319218
63.900000000000006,0.7612360542808806
64.,0.7620769943751659
64.10000000000001,0.762915249848035
64.2,0.7637508268416017
64.3,0.7645837315065607
64.4,0.7654139700019159
64.5,0.7662415484947106
64.60000000000001,0.76706647315976
64.7,0.7678887501793873
64.8,0.7687083857431618
64.9,0.7695253860476399
65.,0.770339757296108
65.10000000000001,0.7711515056983291
65.2,0.7719606374702906
65.3,0.7727671588339559
65.4,0.7735710760170174
65.5,0.774372395252653
65.60000000000001,0.7751711227792842
65.7,0.7759672648403372
65.8,0.7767608276840058
65.9,0.7775518175630178
66.,0.7783402407344027
66.10000000000001,0.779126103459262
66.2,0.7799094120025428
66.3,0.7806901726328123
66.4,0.7814683916220355
66.5,0.7822440752453553
66.60000000000001,0.7830172297808744
66.7,0.7837878615094395
66.8,0.7845559767144283
66.9,0.7853215816815384
67.,0.7860846826985779
67.10000000000001,0.7868452860552592
67.2,0.7876033980429943
67.3,0.7883590249546925
67.4,0.7891121730845602
67.5,0.7898628487279027
67.60000000000001,0.7906110581809285
67.7,0.7913568077405554
67.8,0.7921001037042187
67.9,0.7928409523696816
68.,0.7935793600348475
68.10000000000001,0.7943153329975747
68.2,0.7950488775554924
68.3,0.7957800000058194
68.4,0.7965087066451848
68.5,0.79723500376945
68.60000000000001,0.7979588976735335
68.7,0.7986803946512367
68.8,0.7993995009950731
68.9,0.8001162229960973
69.,0.8008305669437381
69.10000000000001,0.801542539125632
69.2,0.8022521458274592
69.3,0.802959393332781
69.4,0.8036642879228799
69.5,0.8043668358766005
69.60000000000001,0.8050670434701931
69.7,0.8057649169771581
69.8,0.8064604626680935
69.9,0.8071536868105428
70.,0.8078445956688457
70.10000000000001,0.8085331955039902
70.2,0.8092194925734658
70.3,0.8099034931311196
70.4,0.8105852034270133
70.5,0.811264629707282
70.60000000000001,0.8119417782139944
70.7,0.8126166551850158
70.8,0.8132892668538713
70.9,0.8139596194496113
71.,0.814627719196679
71.10000000000001,0.8152935723147786
71.2,0.8159571850187461
71.3,0.8166185635184207
71.4,0.8172777140185183
71.5,0.8179346427185069
71.60000000000001,0.8185893558124826
71.7,0.8192418594890478
71.8,0.8198921599311911
71.9,0.8205402633161679
72.,0.8211861758153831
72.10000000000001,0.8218299035942752
72.2,0.8224714528122018
72.3,0.8231108296223265
72.4,0.8237480401715074
72.5,0.8243830906001864
72.60000000000001,0.8250159870422813
72.7,0.8256467356250776
72.8,0.8262753424691232
72.9,0.826901813688123
73.,0.8275261553888366
73.10000000000001,0.8281483736709755
73.2,0.8287684746271035
73.3,0.8293864643425366
73.4,0.8300023488952459
73.5,0.8306161343557604
73.60000000000001,0.8312278267870722
73.7,0.8318374322445421
73.8,0.8324449567758073
73.9,0.8330504064206898
74.,0.8336537872111062
74.10000000000001,0.8342551051709785
74.2,0.8348543663161467
74.3,0.8354515766542827
74.4,0.836046742184804
74.5,0.8366398688987905
74.60000000000001,0.8372309627789013
74.7,0.8378200297992929
74.8,0.8384070759255389
74.9,0.8389921071145503
75.,0.8395751293144976
75.10000000000001,0.8401561484647337
75.2,0.8407351704957176
75.3,0.8413122013289397
75.4,0.8418872468768483
75.5,0.8424603130427768
75.60000000000001,0.843031405720872
75.7,0.8436005307960238
75.8,0.8441676941437959
75.9,0.8447329016303572
76.,0.8452961591124145
76.10000000000001,0.8458574724371467
76.2,0.846416847442139
76.3,0.8469742899553189
76.4,0.8475298057948932
76.5,0.8480834007692858
76.60000000000001,0.848635080677076
76.7,0.8491848513069391
76.80000000000001,0.8497327184375865
76.9,0.8502786878377077
77.,0.850822765265913
77.10000000000001,0.8513649564706773
77.2,0.8519052671902844
77.30000000000001,0.8524437031527723
77.4,0.8529802700758804
77.5,0.8535149736669962
77.60000000000001,0.8540478196231038
77.7,0.8545788136307331
77.80000000000001,0.8551079613659095
77.9,0.8556352684941054
78.,0.8561607406701917
78.10000000000001,0.85668438353839
78.2,0.8572062027322273
78.30000000000001,0.857726203874489
78.4,0.8582443925771749
78.5,0.8587607744414554
78.60000000000001,0.8592753550576275
78.7,0.8597881400050735
78.80000000000001,0.8602991348522188
78.9,0.8608083451564913
79.,0.8613157764642818
79.10000000000001,0.8618214343109044
79.2,0.8623253242205585
79.30000000000001,0.8628274517062912
79.4,0.8633278222699601
79.5,0.8638264414021977
79.60000000000001,0.8643233145823759
79.7,0.8648184472785713
79.80000000000001,0.8653118449475314
79.9,0.8658035130346419
80.,0.8662934569738934
80.10000000000001,0.8667816821878507
80.2,0.8672681940876211
80.30000000000001,0.8677529980728247
80.4,0.8682360995315642
80.5,0.8687175038403965
80.60000000000001,0.8691972163643039
80.7,0.8696752424566675
80.80000000000001,0.8701515874592392
80.9,0.8706262567021161
81.,0.8710992555037151
81.10000000000001,0.8715705891707474
81.2,0.8720402629981943
81.30000000000001,0.872508282269284
81.4,0.8729746522554681
81.5,0.8734393782163994
81.60000000000001,0.8739024653999099
81.7,0.8743639190419897
81.80000000000001,0.8748237443667667
81.9,0.8752819465864858
82.,0.8757385309014903
82.10000000000001,0.8761935025002028
82.2,0.8766468665591065
82.30000000000001,0.8770986282427283
82.4,0.8775487927036211
82.5,0.8779973650823472
82.60000000000001,0.8784443505074625
82.7,0.8788897540955013
82.80000000000001,0.8793335809509608
82.9,0.8797758361662872
83.,0.8802165248218612
83.10000000000001,0.8806556519859855
83.2,0.8810932227148713
83.30000000000001,0.8815292420526264
83.4,0.8819637150312432
83.5,0.8823966466705874
83.60000000000001,0.8828280419783873
83.7,0.8832579059502235
83.80000000000001,0.883686243569519
83.9,0.88411305980753
84.,0.8845383596233367
84.10000000000001,0.8849621479638354
84.2,0.8853844297637303
84.30000000000001,0.885805209945526
84.4,0.8862244934195206
84.5,0.8866422850837989
84.60000000000001,0.887058589824227
84.7,0.8874734125144457
84.80000000000001,0.8878867580158658
84.9,0.8882986311776633
85.,0.8887090368367748
85.10000000000001,0.889117979817894
85.2,0.8895254649334675
85.30000000000001,0.8899314969836923
85.4,0.8903360807565127
85.5,0.890739221027618
85.60000000000001,0.8911409225604411
85.7,0.8915411901061563
85.80000000000001,0.8919400284036785
85.9,0.8923374421796625
86.,0.8927334361485028
86.10000000000001,0.893128015012333
86.2,0.8935211834610269
86.30000000000001,0.8939129461721991
86.4,0.8943033078112057
86.5,0.8946922730311462
86.60000000000001,0.8950798464728653
86.7,0.8954660327649551
86.80000000000001,0.8958508365237574
86.9,0.8962342623533669
87.,0.8966163148456342
87.10000000000001,0.8969969985801696
87.2,0.8973763181243468
87.30000000000001,0.8977542780333072
87.4,0.8981308828499643
87.5,0.8985061371050089
87.60000000000001,0.8988800453169139
87.7,0.8992526119919401
87.80000000000001,0.8996238416241418
87.9,0.899993738695373
88.,0.900362307675294
88.10000000000001,0.9007295530213777
88.2,0.9010954791789169
88.30000000000001,0.9014600905810314
88.4,0.9018233916486759
88.5,0.9021853867906474
88.60000000000001,0.902546080403594
88.7,0.9029054768720224
88.80000000000001,0.9032635805683076
88.9,0.903620395852701
89.,0.9039759270733404
89.10000000000001,0.9043301785662587
89.2,0.9046831546553944
89.30000000000001,0.905034859652601
89.4,0.9053852978576576
89.5,0.9057344735582795
89.60000000000001,0.9060823910301286
89.7,0.9064290545368247
89.80000000000001,0.9067744683299565
89.9,0.9071186366490934
90.,0.9074615637217971
90.10000000000001,0.9078032537636331
90.2,0.9081437109781837
90.30000000000001,0.9084829395570595
90.4,0.9088209436799128
90.5,0.90915772751445
90.60000000000001,0.9094932952164447
90.7,0.9098276509297512
90.80000000000001,0.9101607987863174
90.9,0.9104927429061994
91.,0.9108234873975746
91.10000000000001,0.9111530363567559
91.2,0.9114813938682066
91.30000000000001,0.911808564004554
91.4,0.9121345508266049
91.5,0.9124593583833598
91.60000000000001,0.9127829907120284
91.7,0.9131054518380447
91.80000000000001,0.9134267457750825
91.9,0.9137468765250708
92.,0.9140658480782099
92.10000000000001,0.9143836644129869
92.2,0.9147003294961925
92.30000000000001,0.9150158472829367
92.4,0.9153302217166657
92.5,0.915643456729178
92.60000000000001,0.9159555562406418
92.7,0.9162665241596119
92.80000000000001,0.9165763643830461
92.9,0.9168850807963236
93.,0.9171926772732614
93.10000000000001,0.9174991576761325
93.2,0.9178045258556835
93.30000000000001,0.9181087856511523
93.4,0.9184119408902863
93.5,0.9187139953893605
93.60000000000001,0.9190149529531958
93.7,0.9193148173751775
93.80000000000001,0.9196135924372738
93.9,0.9199112819100546
94.,0.92020788955271
94.10000000000001,0.92050341911307
94.2,0.9207978743276227
94.30000000000001,0.9210912589215342
94.4,0.9213835766086677
94.5,0.9216748310916028
94.60000000000001,0.9219650260616553
94.7,0.9222541651988971
94.80000000000001,0.9225422521721756
94.9,0.9228292906391335
95.,0.9231152842462297
95.10000000000001,0.9234002366287584
95.2,0.92368415141087
95.30000000000001,0.9239670322055914
95.4,0.9242488826148463
95.5,0.9245297062294757
95.60000000000001,0.9248095066292589
95.7,0.9250882873829338
95.80000000000001,0.9253660520482182
95.9,0.9256428041718305
96.,0.925918547289511
96.10000000000001,0.9261932849260424
96.2,0.9264670205952718
96.30000000000001,0.9267397578001316
96.4,0.9270115000326612
96.5,0.9272822507740279
96.60000000000001,0.9275520134945492
96.7,0.9278207916537137
96.80000000000001,0.9280885887002035
96.9,0.9283554080719156
97.,0.928621253195984
97.10000000000001,0.9288861274888013
97.2,0.9291500343560412
97.30000000000001,0.9294129771926802
97.4,0.9296749593830204
97.5,0.9299359843007106
97.60000000000001,0.9301960553087696
97.7,0.9304551757596083
97.80000000000001,0.9307133489950521
97.9,0.9309705783463632
98.,0.9312268671342635
98.10000000000001,0.931482218668957
98.2,0.9317366362501524
98.30000000000001,0.9319901231670861
98.4,0.9322426826985447
98.5,0.9324943181128883
98.60000000000001,0.9327450326680726
98.7,0.9329948296116728
98.80000000000001,0.9332437121809056
98.9,0.9334916836026532
99.,0.9337387470934858
99.10000000000001,0.9339849058596847
99.2,0.934230163097266
99.30000000000001,0.9344745219920032
99.4,0.9347179857194508
99.5,0.9349605574449676
99.60000000000001,0.9352022403237402
99.7,0.9354430375008059
99.80000000000001,0.9356829521110767
99.9,0.9359219872793622
100.,0.9359219872793624

